Generalizing optimal Bell inequalities

Bell inequalities are central tools for studying nonlocal correlations and their applications in quantum information processing. Identifying inequalities for many particles or measurements is, however, difficult due to the computational complexity of characterizing the set of local correlations. We develop a method to characterize Bell inequalities under constraints, which may be given by symmetry or other linear conditions. This allows to search systematically for generalizations of given Bell inequalities to more parties. As an example, we find all possible generalizations of the two-particle inequality by Froissart [Il Nuovo Cimento B64, 241 (1981)], also known as I3322 inequality, to three particles. For the simplest of these inequalities, we study their quantum mechanical properties and demonstrate that they are relevant, in the sense that they detect nonlocality of quantum states, for which all two-setting inequalities fail to do so.

==> F1_H.txt <==
 (9.962972878369084559e-03+0.000000000000000000e+00j)  (-2.627605259628107079e-03+8.635741166321519655e-03j)  (-2.627605259628107079e-03+8.635741166321519655e-03j)  (2.701079034261455458e-02-8.293171936483018092e-03j)  (-1.333952886170056140e-02+9.274325098334456827e-03j)  (7.210977617855040926e-03-1.790000373347482368e-02j)  (7.210977617855040926e-03-1.790000373347482368e-02j)  (2.750211454177738622e-03-5.508335811088956903e-03j)  (-1.333952886170056140e-02+9.274325098334456827e-03j)  (7.210977617855040926e-03-1.790000373347482368e-02j)  (7.210977617855040926e-03-1.790000373347482368e-02j)  (2.750211454177738622e-03-5.508335811088956903e-03j)  (6.900745937803763261e-03-1.974169947867188829e-02j)  (4.095723276109117239e-03-1.399771963129788771e-02j)  (4.095723276109117239e-03-1.399771963129788771e-02j)  (-1.009170951527812304e-02-1.322351938957306954e-02j)  (-4.771104930849438298e-03-5.056109819524936232e-03j)  (1.749619093725003280e-02+3.769018029192889273e-03j)  (1.749619093725003280e-02+3.769018029192889273e-03j)  (1.290467129050331947e-04+3.227309443196772071e-02j)  (-1.476166672276866924e-02-8.048075097485785090e-03j)  (-5.237525278576804673e-03-3.591730237185686032e-03j)  (-5.237525278576804673e-03-3.591730237185686032e-03j)  (-1.748285626564477849e-02+1.792228172624893076e-02j)  (-1.476166672276866924e-02-8.048075097485785090e-03j)  (-5.237525278576804673e-03-3.591730237185686032e-03j)  (-5.237525278576804673e-03-3.591730237185686032e-03j)  (-1.748285626564477849e-02+1.792228172624893076e-02j)  (4.367657360109999595e-03+3.860408437127391124e-02j)  (7.747338604159998386e-03-1.121666785477245382e-02j)  (7.747338604159998386e-03-1.121666785477245382e-02j)  (8.566901758668773667e-03-2.048933533201561207e-03j)
 (-2.627605259628107079e-03-8.635741166321519655e-03j)  (8.178313880293887686e-03+0.000000000000000000e+00j)  (8.178315152326686224e-03+0.000000000000000000e+00j)  (-1.431213186669062602e-02-2.122529001267437626e-02j)  (1.155696022272273242e-02+9.116499969471619433e-03j)  (-1.741722982021763622e-02-1.529461916175838725e-03j)  (-1.741722982229289979e-02-1.529461916801783550e-03j)  (-5.499867568063408242e-03-9.310855463476526732e-04j)  (1.155696022272273242e-02+9.116499969471619433e-03j)  (-1.741722982021763622e-02-1.529461916175838725e-03j)  (-1.741722982229289979e-02-1.529461916801783550e-03j)  (-5.499867568063408242e-03-9.310855463476526732e-04j)  (-1.893176227488782906e-02-7.748340744320349324e-04j)  (-1.321318619383298962e-02+1.416124405723563737e-04j)  (-1.321318619783846959e-02+1.416124365189876219e-04j)  (-8.800370598700956934e-03+1.223485927764444807e-02j)  (-3.124236091025069280e-03+5.468998597388785229e-03j)  (-1.347471949308139084e-03-1.615943890043466946e-02j)  (-1.347471955446971799e-03-1.615943889199217276e-02j)  (2.793975138549472173e-02-8.623468197687467543e-03j)  (-3.082739952219294439e-03+1.491774510233214585e-02j)  (-1.731922984871129200e-03+5.487072820737124053e-03j)  (-1.731922991469569528e-03+5.487072825191876592e-03j)  (2.014561536140365219e-02+1.042708080324093387e-02j)  (-3.082739952219294439e-03+1.491774510233214585e-02j)  (-1.731922984871129200e-03+5.487072820737124053e-03j)  (-1.731922991469569528e-03+5.487072825191876592e-03j)  (2.014561536140365219e-02+1.042708080324093387e-02j)  (3.230946946351478249e-02-1.396714267679560750e-02j)  (-1.176568345281472569e-02-3.757014224290820652e-03j)  (-1.176568344465219428e-02-3.757014225817905968e-03j)  (-4.035391041849425986e-03-6.885269354946488285e-03j)
 (-2.627605259628107079e-03-8.635741166321519655e-03j)  (8.178315152326686224e-03+0.000000000000000000e+00j)  (8.178313880293887686e-03+0.000000000000000000e+00j)  (-1.431213186669062602e-02-2.122529001267437626e-02j)  (1.155696022272273242e-02+9.116499969471619433e-03j)  (-1.741722982229289979e-02-1.529461916801783550e-03j)  (-1.741722982021763622e-02-1.529461916175838725e-03j)  (-5.499867568063408242e-03-9.310855463476526732e-04j)  (1.155696022272273242e-02+9.116499969471619433e-03j)  (-1.741722982229289979e-02-1.529461916801783550e-03j)  (-1.741722982021763622e-02-1.529461916175838725e-03j)  (-5.499867568063408242e-03-9.310855463476526732e-04j)  (-1.893176227488782906e-02-7.748340744320349324e-04j)  (-1.321318619783846959e-02+1.416124365189876219e-04j)  (-1.321318619383298962e-02+1.416124405723563737e-04j)  (-8.800370598700956934e-03+1.223485927764444807e-02j)  (-3.124236091025069280e-03+5.468998597388785229e-03j)  (-1.347471955446971799e-03-1.615943889199217276e-02j)  (-1.347471949308139084e-03-1.615943890043466946e-02j)  (2.793975138549472173e-02-8.623468197687467543e-03j)  (-3.082739952219294439e-03+1.491774510233214585e-02j)  (-1.731922991469569528e-03+5.487072825191876592e-03j)  (-1.731922984871129200e-03+5.487072820737124053e-03j)  (2.014561536140365219e-02+1.042708080324093387e-02j)  (-3.082739952219294439e-03+1.491774510233214585e-02j)  (-1.731922991469569528e-03+5.487072825191876592e-03j)  (-1.731922984871129200e-03+5.487072820737124053e-03j)  (2.014561536140365219e-02+1.042708080324093387e-02j)  (3.230946946351478249e-02-1.396714267679560750e-02j)  (-1.176568344465219428e-02-3.757014225817905968e-03j)  (-1.176568345281472569e-02-3.757014224290820652e-03j)  (-4.035391041849425986e-03-6.885269354946488285e-03j)
 (2.701079034261455458e-02+8.293171936483018092e-03j)  (-1.431213186669062602e-02+2.122529001267437626e-02j)  (-1.431213186669062602e-02+2.122529001267437626e-02j)  (8.013265180694471856e-02+0.000000000000000000e+00j)  (-4.388496909637036592e-02+1.403996897949981622e-02j)  (3.444975663400055843e-02-4.252659677339948319e-02j)  (3.444975663400055843e-02-4.252659677339948319e-02j)  (1.204128150763749024e-02-1.264447055505708503e-02j)  (-4.388496909637036592e-02+1.403996897949981622e-02j)  (3.444975663400055843e-02-4.252659677339948319e-02j)  (3.444975663400055843e-02-4.252659677339948319e-02j)  (1.204128150763749024e-02-1.264447055505708503e-02j)  (3.514170937267587641e-02-4.777788872707491863e-02j)  (2.275567762966600183e-02-3.454018299471051101e-02j)  (2.275567762966600183e-02-3.454018299471051101e-02j)  (-1.635255939088905291e-02-4.425084351021500717e-02j)  (-8.726320701588869549e-03-1.767917166189098693e-02j)  (4.429689883652111748e-02+2.478206589221821146e-02j)  (4.429689883652111748e-02+2.478206589221821146e-02j)  (-2.651424071474356783e-02+8.760356653153723860e-02j)  (-3.332139803400715333e-02-3.410687737621607984e-02j)  (-1.120979136730334939e-02-1.409731423240198449e-02j)  (-1.120979136730334939e-02-1.409731423240198449e-02j)  (-6.231656891050330743e-02+3.403669164376448009e-02j)  (-3.332139803400715333e-02-3.410687737621607984e-02j)  (-1.120979136730334939e-02-1.409731423240198449e-02j)  (-1.120979136730334939e-02-1.409731423240198449e-02j)  (-6.231656891050330743e-02+3.403669164376448009e-02j)  (-2.029277919495971194e-02+1.082958385489488085e-01j)  (3.034069141891530819e-02-2.396082298844090519e-02j)  (3.034069141891530819e-02-2.396082298844090519e-02j)  (2.493140541399400251e-02+1.576184033378059653e-03j)
 (-1.333952886170056140e-02-9.274325098334456827e-03j)  (1.155696022272273242e-02-9.116499969471619433e-03j)  (1.155696022272273242e-02-9.116499969471619433e-03j)  (-4.388496909637036592e-02-1.403996897949981622e-02j)  (2.649370863146692165e-02+0.000000000000000000e+00j)  (-2.631759395976268623e-02+1.725395118902315478e-02j)  (-2.631759395976268623e-02+1.725395118902315478e-02j)  (-8.809882266150195415e-03+4.815053243708165322e-03j)  (2.649370990203634910e-02+0.000000000000000000e+00j)  (-2.631759396057630623e-02+1.725395119145142417e-02j)  (-2.631759396057630623e-02+1.725395119145142417e-02j)  (-8.809882262707888212e-03+4.815053245882082618e-03j)  (-2.761661848656594628e-02+2.000860583972675910e-02j)  (-1.851399231000325565e-02+1.492906842584505907e-02j)  (-1.851399231000325565e-02+1.492906842584505907e-02j)  (1.202394952327517051e-03+2.709926942769273067e-02j)  (1.681453338965507643e-03+1.121100027875596844e-02j)  (-1.991733124840069924e-02-2.133321722022409050e-02j)  (-1.991733124840069924e-02-2.133321722022409050e-02j)  (2.986957096546313112e-02-4.333090890819971119e-02j)  (1.227276273569741574e-02+2.451698019237769088e-02j)  (3.669109745974613070e-03+9.684508186546331859e-03j)  (3.669109745974613070e-03+9.684508186546331859e-03j)  (4.009145698157774718e-02-7.721901686714788965e-03j)  (1.227276272825389772e-02+2.451698020349766735e-02j)  (3.669109749705963801e-03+9.684508191312276443e-03j)  (3.669109749705963801e-03+9.684508191312276443e-03j)  (4.009145697615280196e-02-7.721901684314160658e-03j)  (3.008783721487885005e-02-5.575317151587266123e-02j)  (-2.081435545765780715e-02+7.806276240817962807e-03j)  (-2.081435545765780715e-02+7.806276240817962807e-03j)  (-1.337762277682522788e-02-5.231412375342300164e-03j)
 (7.210977617855040926e-03+1.790000373347482368e-02j)  (-1.741722982021763622e-02+1.529461916175838725e-03j)  (-1.741722982229289979e-02+1.529461916801783550e-03j)  (3.444975663400055843e-02+4.252659677339948319e-02j)  (-2.631759395976268623e-02-1.725395118902315478e-02j)  (3.737923296845636900e-02+0.000000000000000000e+00j)  (3.737923424861348126e-02+0.000000000000000000e+00j)  (1.188710827048800045e-02+9.543646695978720215e-04j)  (-2.631759396057630623e-02-1.725395119145142417e-02j)  (3.737923425024435031e-02+0.000000000000000000e+00j)  (3.737923424454888538e-02+0.000000000000000000e+00j)  (1.188710827324438758e-02+9.543646595363674406e-04j)  (4.046358404248650426e-02-1.890357447101319787e-03j)  (2.811343345287094925e-02-2.772644560298370090e-03j)  (2.811343346414589203e-02-2.772644555537682153e-03j)  (1.645391812207604165e-02-2.770218439942374183e-02j)  (5.630855214828122020e-03-1.223151744120909261e-02j)  (5.891736026966549501e-03+3.416250927781114277e-02j)  (5.891736025288974755e-03+3.416250928551932409e-02j)  (-5.789014185127663165e-02+2.359039753506642426e-02j)  (3.775431620163946771e-03-3.234660544404465571e-02j)  (2.662288183309886869e-03-1.200962781791141583e-02j)  (2.662288187685675229e-03-1.200962782436060944e-02j)  (-4.485381650775763923e-02-1.843887375372269335e-02j)  (3.775431614400791194e-03-3.234660544589788855e-02j)  (2.662288186372989592e-03-1.200962782239228463e-02j)  (2.662288191195228120e-03-1.200962782931095339e-02j)  (-4.485381649180235353e-02-1.843887373465532761e-02j)  (-6.619691929569647415e-02+3.578793822489267917e-02j)  (2.575980755927140958e-02+5.800903694183133334e-03j)  (2.575980753542726764e-02+5.800903709682673354e-03j)  (9.881753501341341769e-03+1.390877470122845426e-02j)
 (7.210977617855040926e-03+1.790000373347482368e-02j)  (-1.741722982229289979e-02+1.529461916801783550e-03j)  (-1.741722982021763622e-02+1.529461916175838725e-03j)  (3.444975663400055843e-02+4.252659677339948319e-02j)  (-2.631759395976268623e-02-1.725395118902315478e-02j)  (3.737923424861348126e-02+0.000000000000000000e+00j)  (3.737923296845636900e-02+0.000000000000000000e+00j)  (1.188710827048800045e-02+9.543646695978720215e-04j)  (-2.631759396057630623e-02-1.725395119145142417e-02j)  (3.737923424454888538e-02+0.000000000000000000e+00j)  (3.737923425024435031e-02+0.000000000000000000e+00j)  (1.188710827324438758e-02+9.543646595363674406e-04j)  (4.046358404248650426e-02-1.890357447101319787e-03j)  (2.811343346414589203e-02-2.772644555537682153e-03j)  (2.811343345287094925e-02-2.772644560298370090e-03j)  (1.645391812207604165e-02-2.770218439942374183e-02j)  (5.630855214828122020e-03-1.223151744120909261e-02j)  (5.891736025288974755e-03+3.416250928551932409e-02j)  (5.891736026966549501e-03+3.416250927781114277e-02j)  (-5.789014185127663165e-02+2.359039753506642426e-02j)  (3.775431620163946771e-03-3.234660544404465571e-02j)  (2.662288187685675229e-03-1.200962782436060944e-02j)  (2.662288183309886869e-03-1.200962781791141583e-02j)  (-4.485381650775763923e-02-1.843887375372269335e-02j)  (3.775431614400791194e-03-3.234660544589788855e-02j)  (2.662288191195228120e-03-1.200962782931095339e-02j)  (2.662288186372989592e-03-1.200962782239228463e-02j)  (-4.485381649180235353e-02-1.843887373465532761e-02j)  (-6.619691929569647415e-02+3.578793822489267917e-02j)  (2.575980753542726764e-02+5.800903709682673354e-03j)  (2.575980755927140958e-02+5.800903694183133334e-03j)  (9.881753501341341769e-03+1.390877470122845426e-02j)
 (2.750211454177738622e-03+5.508335811088956903e-03j)  (-5.499867568063408242e-03+9.310855463476526732e-04j)  (-5.499867568063408242e-03+9.310855463476526732e-04j)  (1.204128150763749024e-02+1.264447055505708503e-02j)  (-8.809882266150195415e-03-4.815053243708165322e-03j)  (1.188710827048800045e-02-9.543646695978720215e-04j)  (1.188710827048800045e-02-9.543646695978720215e-04j)  (3.804628913029244226e-03+0.000000000000000000e+00j)  (-8.809882262707888212e-03-4.815053245882082618e-03j)  (1.188710827324438758e-02-9.543646595363674406e-04j)  (1.188710827324438758e-02-9.543646595363674406e-04j)  (3.804630160409017484e-03+0.000000000000000000e+00j)  (1.281970948527020281e-02-1.634273903619011753e-03j)  (8.869665726627619720e-03-1.599529752199647112e-03j)  (8.869665726627619720e-03-1.599529752199647112e-03j)  (4.525280558224553835e-03-9.229774465816020790e-03j)  (1.478394922810719611e-03-4.033556716938842268e-03j)  (2.745888352398042753e-03+1.071371807428746735e-02j)  (2.745888352398042753e-03+1.071371807428746735e-02j)  (-1.780754914869875707e-02+8.980118100220681188e-03j)  (3.747671383462282163e-04-1.038305768867493067e-02j)  (5.400149666969584952e-04-3.887199487038081776e-03j)  (5.400149666969584952e-04-3.887199487038081776e-03j)  (-1.473490831085124374e-02-4.718608745294668866e-03j)  (3.747671381588708168e-04-1.038305768276337644e-02j)  (5.400149431992739028e-04-3.887199494611466404e-03j)  (5.400149431992739028e-04-3.887199494611466404e-03j)  (-1.473490826382577515e-02-4.718608815705441564e-03j)  (-2.013779081863159917e-02+1.307119118993973692e-02j)  (8.340080055583811575e-03+1.187068794436808546e-03j)  (8.340080055583811575e-03+1.187068794436808546e-03j)  (3.497650946101238303e-03+4.170880344362270543e-03j)
 (-1.333952886170056140e-02-9.274325098334456827e-03j)  (1.155696022272273242e-02-9.116499969471619433e-03j)  (1.155696022272273242e-02-9.116499969471619433e-03j)  (-4.388496909637036592e-02-1.403996897949981622e-02j)  (2.649370990203634910e-02+0.000000000000000000e+00j)  (-2.631759396057630623e-02+1.725395119145142417e-02j)  (-2.631759396057630623e-02+1.725395119145142417e-02j)  (-8.809882262707888212e-03+4.815053245882082618e-03j)  (2.649370863146692165e-02+0.000000000000000000e+00j)  (-2.631759395976268623e-02+1.725395118902315478e-02j)  (-2.631759395976268623e-02+1.725395118902315478e-02j)  (-8.809882266150195415e-03+4.815053243708165322e-03j)  (-2.761661848656594628e-02+2.000860583972675910e-02j)  (-1.851399231000325565e-02+1.492906842584505907e-02j)  (-1.851399231000325565e-02+1.492906842584505907e-02j)  (1.202394952327517051e-03+2.709926942769273067e-02j)  (1.681453338965507643e-03+1.121100027875596844e-02j)  (-1.991733124840069924e-02-2.133321722022409050e-02j)  (-1.991733124840069924e-02-2.133321722022409050e-02j)  (2.986957096546313112e-02-4.333090890819971119e-02j)  (1.227276272825389772e-02+2.451698020349766735e-02j)  (3.669109749705963801e-03+9.684508191312276443e-03j)  (3.669109749705963801e-03+9.684508191312276443e-03j)  (4.009145697615280196e-02-7.721901684314160658e-03j)  (1.227276273569741574e-02+2.451698019237769088e-02j)  (3.669109745974613070e-03+9.684508186546331859e-03j)  (3.669109745974613070e-03+9.684508186546331859e-03j)  (4.009145698157774718e-02-7.721901686714788965e-03j)  (3.008783721487885005e-02-5.575317151587266123e-02j)  (-2.081435545765780715e-02+7.806276240817962807e-03j)  (-2.081435545765780715e-02+7.806276240817962807e-03j)  (-1.337762277682522788e-02-5.231412375342300164e-03j)
 (7.210977617855040926e-03+1.790000373347482368e-02j)  (-1.741722982021763622e-02+1.529461916175838725e-03j)  (-1.741722982229289979e-02+1.529461916801783550e-03j)  (3.444975663400055843e-02+4.252659677339948319e-02j)  (-2.631759396057630623e-02-1.725395119145142417e-02j)  (3.737923425024435031e-02+0.000000000000000000e+00j)  (3.737923424454888538e-02+0.000000000000000000e+00j)  (1.188710827324438758e-02+9.543646595363674406e-04j)  (-2.631759395976268623e-02-1.725395118902315478e-02j)  (3.737923296845636900e-02+0.000000000000000000e+00j)  (3.737923424861348126e-02+0.000000000000000000e+00j)  (1.188710827048800045e-02+9.543646695978720215e-04j)  (4.046358404248650426e-02-1.890357447101319787e-03j)  (2.811343345287094925e-02-2.772644560298370090e-03j)  (2.811343346414589203e-02-2.772644555537682153e-03j)  (1.645391812207604165e-02-2.770218439942374183e-02j)  (5.630855214828122020e-03-1.223151744120909261e-02j)  (5.891736026966549501e-03+3.416250927781114277e-02j)  (5.891736025288974755e-03+3.416250928551932409e-02j)  (-5.789014185127663165e-02+2.359039753506642426e-02j)  (3.775431614400791194e-03-3.234660544589788855e-02j)  (2.662288186372989592e-03-1.200962782239228463e-02j)  (2.662288191195228120e-03-1.200962782931095339e-02j)  (-4.485381649180235353e-02-1.843887373465532761e-02j)  (3.775431620163946771e-03-3.234660544404465571e-02j)  (2.662288183309886869e-03-1.200962781791141583e-02j)  (2.662288187685675229e-03-1.200962782436060944e-02j)  (-4.485381650775763923e-02-1.843887375372269335e-02j)  (-6.619691929569647415e-02+3.578793822489267917e-02j)  (2.575980755927140958e-02+5.800903694183133334e-03j)  (2.575980753542726764e-02+5.800903709682673354e-03j)  (9.881753501341341769e-03+1.390877470122845426e-02j)
 (7.210977617855040926e-03+1.790000373347482368e-02j)  (-1.741722982229289979e-02+1.529461916801783550e-03j)  (-1.741722982021763622e-02+1.529461916175838725e-03j)  (3.444975663400055843e-02+4.252659677339948319e-02j)  (-2.631759396057630623e-02-1.725395119145142417e-02j)  (3.737923424454888538e-02+0.000000000000000000e+00j)  (3.737923425024435031e-02+0.000000000000000000e+00j)  (1.188710827324438758e-02+9.543646595363674406e-04j)  (-2.631759395976268623e-02-1.725395118902315478e-02j)  (3.737923424861348126e-02+0.000000000000000000e+00j)  (3.737923296845636900e-02+0.000000000000000000e+00j)  (1.188710827048800045e-02+9.543646695978720215e-04j)  (4.046358404248650426e-02-1.890357447101319787e-03j)  (2.811343346414589203e-02-2.772644555537682153e-03j)  (2.811343345287094925e-02-2.772644560298370090e-03j)  (1.645391812207604165e-02-2.770218439942374183e-02j)  (5.630855214828122020e-03-1.223151744120909261e-02j)  (5.891736025288974755e-03+3.416250928551932409e-02j)  (5.891736026966549501e-03+3.416250927781114277e-02j)  (-5.789014185127663165e-02+2.359039753506642426e-02j)  (3.775431614400791194e-03-3.234660544589788855e-02j)  (2.662288191195228120e-03-1.200962782931095339e-02j)  (2.662288186372989592e-03-1.200962782239228463e-02j)  (-4.485381649180235353e-02-1.843887373465532761e-02j)  (3.775431620163946771e-03-3.234660544404465571e-02j)  (2.662288187685675229e-03-1.200962782436060944e-02j)  (2.662288183309886869e-03-1.200962781791141583e-02j)  (-4.485381650775763923e-02-1.843887375372269335e-02j)  (-6.619691929569647415e-02+3.578793822489267917e-02j)  (2.575980753542726764e-02+5.800903709682673354e-03j)  (2.575980755927140958e-02+5.800903694183133334e-03j)  (9.881753501341341769e-03+1.390877470122845426e-02j)
 (2.750211454177738622e-03+5.508335811088956903e-03j)  (-5.499867568063408242e-03+9.310855463476526732e-04j)  (-5.499867568063408242e-03+9.310855463476526732e-04j)  (1.204128150763749024e-02+1.264447055505708503e-02j)  (-8.809882262707888212e-03-4.815053245882082618e-03j)  (1.188710827324438758e-02-9.543646595363674406e-04j)  (1.188710827324438758e-02-9.543646595363674406e-04j)  (3.804630160409017484e-03+0.000000000000000000e+00j)  (-8.809882266150195415e-03-4.815053243708165322e-03j)  (1.188710827048800045e-02-9.543646695978720215e-04j)  (1.188710827048800045e-02-9.543646695978720215e-04j)  (3.804628913029244226e-03+0.000000000000000000e+00j)  (1.281970948527020281e-02-1.634273903619011753e-03j)  (8.869665726627619720e-03-1.599529752199647112e-03j)  (8.869665726627619720e-03-1.599529752199647112e-03j)  (4.525280558224553835e-03-9.229774465816020790e-03j)  (1.478394922810719611e-03-4.033556716938842268e-03j)  (2.745888352398042753e-03+1.071371807428746735e-02j)  (2.745888352398042753e-03+1.071371807428746735e-02j)  (-1.780754914869875707e-02+8.980118100220681188e-03j)  (3.747671381588708168e-04-1.038305768276337644e-02j)  (5.400149431992739028e-04-3.887199494611466404e-03j)  (5.400149431992739028e-04-3.887199494611466404e-03j)  (-1.473490826382577515e-02-4.718608815705441564e-03j)  (3.747671383462282163e-04-1.038305768867493067e-02j)  (5.400149666969584952e-04-3.887199487038081776e-03j)  (5.400149666969584952e-04-3.887199487038081776e-03j)  (-1.473490831085124374e-02-4.718608745294668866e-03j)  (-2.013779081863159917e-02+1.307119118993973692e-02j)  (8.340080055583811575e-03+1.187068794436808546e-03j)  (8.340080055583811575e-03+1.187068794436808546e-03j)  (3.497650946101238303e-03+4.170880344362270543e-03j)
 (6.900745937803763261e-03+1.974169947867188829e-02j)  (-1.893176227488782906e-02+7.748340744320349324e-04j)  (-1.893176227488782906e-02+7.748340744320349324e-04j)  (3.514170937267587641e-02+4.777788872707491863e-02j)  (-2.761661848656594628e-02-2.000860583972675910e-02j)  (4.046358404248650426e-02+1.890357447101319787e-03j)  (4.046358404248650426e-02+1.890357447101319787e-03j)  (1.281970948527020281e-02+1.634273903619011753e-03j)  (-2.761661848656594628e-02-2.000860583972675910e-02j)  (4.046358404248650426e-02+1.890357447101319787e-03j)  (4.046358404248650426e-02+1.890357447101319787e-03j)  (1.281970948527020281e-02+1.634273903619011753e-03j)  (4.389803918993317317e-02+0.000000000000000000e+00j)  (3.057343460121031420e-02-1.579666162129889778e-03j)  (3.057343460121031420e-02-1.579666162129889778e-03j)  (1.921257997104268769e-02-2.915591760754194378e-02j)  (6.714063408190659374e-03-1.295603518713917338e-02j)  (4.650213718321623800e-03+3.727939026466134398e-02j)  (4.650213718321623800e-03+3.727939026466134398e-02j)  (-6.385997486293334968e-02+2.260931819820055297e-02j)  (5.722807288773498931e-03-3.482475540558289256e-02j)  (3.489322722233964471e-03-1.286596468980443636e-02j)  (3.489322722233964471e-03-1.286596468980443636e-02j)  (-4.762243443198042187e-02-2.222872336906109997e-02j)  (5.722807288773498931e-03-3.482475540558289256e-02j)  (3.489322722233964471e-03-1.286596468980443636e-02j)  (3.489322722233964471e-03-1.286596468980443636e-02j)  (-4.762243443198042187e-02-2.222872336906109997e-02j)  (-7.346904516314457789e-02+3.539324714433864094e-02j)  (2.759201438627860783e-02+7.582301435845768822e-03j)  (2.759201438627860783e-02+7.582301435845768822e-03j)  (9.993746751310580989e-03+1.555620178062493489e-02j)
 (4.095723276109117239e-03+1.399771963129788771e-02j)  (-1.321318619383298962e-02-1.416124405723563737e-04j)  (-1.321318619783846959e-02-1.416124365189876219e-04j)  (2.275567762966600183e-02+3.454018299471051101e-02j)  (-1.851399231000325565e-02-1.492906842584505907e-02j)  (2.811343345287094925e-02+2.772644560298370090e-03j)  (2.811343346414589203e-02+2.772644555537682153e-03j)  (8.869665726627619720e-03+1.599529752199647112e-03j)  (-1.851399231000325565e-02-1.492906842584505907e-02j)  (2.811343345287094925e-02+2.772644560298370090e-03j)  (2.811343346414589203e-02+2.772644555537682153e-03j)  (8.869665726627619720e-03+1.599529752199647112e-03j)  (3.057343460121031420e-02+1.579666162129889778e-03j)  (2.135016072592272815e-02+0.000000000000000000e+00j)  (2.135016197288433157e-02+0.000000000000000000e+00j)  (1.443005594286768389e-02-1.961470496383565035e-02j)  (5.142328949261886807e-03-8.781816632749739338e-03j)  (1.897214758961403205e-03+2.613111667667245355e-02j)  (1.897214757340537654e-03+2.613111666847873354e-02j)  (-4.528981101204634929e-02+1.344859744795066057e-02j)  (5.238897869872185739e-03-2.404827782392185767e-02j)  (2.893170311503788072e-03-8.835127356126994125e-03j)  (2.893170305931203577e-03-8.835127328208073477e-03j)  (-3.236744605062049501e-02-1.719520899258248844e-02j)  (5.238897869872185739e-03-2.404827782392185767e-02j)  (2.893170311503788072e-03-8.835127356126994125e-03j)  (2.893170305931203577e-03-8.835127328208073477e-03j)  (-3.236744605062049501e-02-1.719520899258248844e-02j)  (-5.244221783847286683e-02+2.200637079242718716e-02j)  (1.894401527836736196e-02+6.273700486398661041e-03j)  (1.894401532217342837e-02+6.273700422943995041e-03j)  (6.400503837318325014e-03+1.119396922939070761e-02j)
 (4.095723276109117239e-03+1.399771963129788771e-02j)  (-1.321318619783846959e-02-1.416124365189876219e-04j)  (-1.321318619383298962e-02-1.416124405723563737e-04j)  (2.275567762966600183e-02+3.454018299471051101e-02j)  (-1.851399231000325565e-02-1.492906842584505907e-02j)  (2.811343346414589203e-02+2.772644555537682153e-03j)  (2.811343345287094925e-02+2.772644560298370090e-03j)  (8.869665726627619720e-03+1.599529752199647112e-03j)  (-1.851399231000325565e-02-1.492906842584505907e-02j)  (2.811343346414589203e-02+2.772644555537682153e-03j)  (2.811343345287094925e-02+2.772644560298370090e-03j)  (8.869665726627619720e-03+1.599529752199647112e-03j)  (3.057343460121031420e-02+1.579666162129889778e-03j)  (2.135016197288433157e-02+0.000000000000000000e+00j)  (2.135016072592272815e-02+0.000000000000000000e+00j)  (1.443005594286768389e-02-1.961470496383565035e-02j)  (5.142328949261886807e-03-8.781816632749739338e-03j)  (1.897214757340537654e-03+2.613111666847873354e-02j)  (1.897214758961403205e-03+2.613111667667245355e-02j)  (-4.528981101204634929e-02+1.344859744795066057e-02j)  (5.238897869872185739e-03-2.404827782392185767e-02j)  (2.893170305931203577e-03-8.835127328208073477e-03j)  (2.893170311503788072e-03-8.835127356126994125e-03j)  (-3.236744605062049501e-02-1.719520899258248844e-02j)  (5.238897869872185739e-03-2.404827782392185767e-02j)  (2.893170305931203577e-03-8.835127328208073477e-03j)  (2.893170311503788072e-03-8.835127356126994125e-03j)  (-3.236744605062049501e-02-1.719520899258248844e-02j)  (-5.244221783847286683e-02+2.200637079242718716e-02j)  (1.894401532217342837e-02+6.273700422943995041e-03j)  (1.894401527836736196e-02+6.273700486398661041e-03j)  (6.400503837318325014e-03+1.119396922939070761e-02j)
 (-1.009170951527812304e-02+1.322351938957306954e-02j)  (-8.800370598700956934e-03-1.223485927764444807e-02j)  (-8.800370598700956934e-03-1.223485927764444807e-02j)  (-1.635255939088905291e-02+4.425084351021500717e-02j)  (1.202394952327517051e-03-2.709926942769273067e-02j)  (1.645391812207604165e-02+2.770218439942374183e-02j)  (1.645391812207604165e-02+2.770218439942374183e-02j)  (4.525280558224553835e-03+9.229774465816020790e-03j)  (1.202394952327517051e-03-2.709926942769273067e-02j)  (1.645391812207604165e-02+2.770218439942374183e-02j)  (1.645391812207604165e-02+2.770218439942374183e-02j)  (4.525280558224553835e-03+9.229774465816020790e-03j)  (1.921257997104268769e-02+2.915591760754194378e-02j)  (1.443005594286768389e-02+1.961470496383565035e-02j)  (1.443005594286768389e-02+1.961470496383565035e-02j)  (2.777323886896780614e-02+0.000000000000000000e+00j)  (1.154355874637028913e-02-1.211084260699252192e-03j)  (-2.272475629774974373e-02+1.940438585026313043e-02j)  (-2.272475629774974373e-02+1.940438585026313043e-02j)  (-4.296570598018137344e-02-3.251882831789080358e-02j)  (2.563434721035849281e-02-1.144059541061506237e-02j)  (1.007238391167936988e-02-3.313450296088521659e-03j)  (1.007238391167936988e-02-3.313450296088521659e-03j)  (-6.078881682700908347e-03-4.135826866406090707e-02j)  (2.563434721035849281e-02-1.144059541061506237e-02j)  (1.007238391167936988e-02-3.313450296088521659e-03j)  (1.007238391167936988e-02-3.313450296088521659e-03j)  (-6.078881682700908347e-03-4.135826866406090707e-02j)  (-5.566199478658318683e-02-3.330585772919496257e-02j)  (7.040060328379822360e-03+2.164438484131310861e-02j)  (7.040060328379822360e-03+2.164438484131310861e-02j)  (-5.958117896673744557e-03+1.344596852809894390e-02j)
 (-4.771104930849438298e-03+5.056109819524936232e-03j)  (-3.124236091025069280e-03-5.468998597388785229e-03j)  (-3.124236091025069280e-03-5.468998597388785229e-03j)  (-8.726320701588869549e-03+1.767917166189098693e-02j)  (1.681453338965507643e-03-1.121100027875596844e-02j)  (5.630855214828122020e-03+1.223151744120909261e-02j)  (5.630855214828122020e-03+1.223151744120909261e-02j)  (1.478394922810719611e-03+4.033556716938842268e-03j)  (1.681453338965507643e-03-1.121100027875596844e-02j)  (5.630855214828122020e-03+1.223151744120909261e-02j)  (5.630855214828122020e-03+1.223151744120909261e-02j)  (1.478394922810719611e-03+4.033556716938842268e-03j)  (6.714063408190659374e-03+1.295603518713917338e-02j)  (5.142328949261886807e-03+8.781816632749739338e-03j)  (5.142328949261886807e-03+8.781816632749739338e-03j)  (1.154355874637028913e-02+1.211084260699252192e-03j)  (4.850728998690795324e-03+0.000000000000000000e+00j)  (-1.029137707659127064e-02+7.074222099556231984e-03j)  (-1.029137707659127064e-02+7.074222099556231984e-03j)  (-1.644007420161951519e-02-1.538956380756341565e-02j)  (1.115343808752521440e-02-3.637308614740431857e-03j)  (4.330932330036142523e-03-9.379713317250786215e-04j)  (4.330932330036142523e-03-9.379713317250786215e-04j)  (-7.231274903706615608e-04-1.745506197440036683e-02j)  (1.115343808752521440e-02-3.637308614740431857e-03j)  (4.330932330036142523e-03-9.379713317250786215e-04j)  (4.330932330036142523e-03-9.379713317250786215e-04j)  (-7.231274903706615608e-04-1.745506197440036683e-02j)  (-2.168278875525788546e-02-1.627031757957316666e-02j)  (1.982274802458529762e-03+9.303175813054133034e-03j)  (1.982274802458529762e-03+9.303175813054133034e-03j)  (-3.062735503526778456e-03+5.328818014039194209e-03j)
 (1.749619093725003280e-02-3.769018029192889273e-03j)  (-1.347471949308139084e-03+1.615943890043466946e-02j)  (-1.347471955446971799e-03+1.615943889199217276e-02j)  (4.429689883652111748e-02-2.478206589221821146e-02j)  (-1.991733124840069924e-02+2.133321722022409050e-02j)  (5.891736026966549501e-03-3.416250927781114277e-02j)  (5.891736025288974755e-03-3.416250928551932409e-02j)  (2.745888352398042753e-03-1.071371807428746735e-02j)  (-1.991733124840069924e-02+2.133321722022409050e-02j)  (5.891736026966549501e-03-3.416250927781114277e-02j)  (5.891736025288974755e-03-3.416250928551932409e-02j)  (2.745888352398042753e-03-1.071371807428746735e-02j)  (4.650213718321623800e-03-3.727939026466134398e-02j)  (1.897214758961403205e-03-2.613111667667245355e-02j)  (1.897214757340537654e-03-2.613111666847873354e-02j)  (-2.272475629774974373e-02-1.940438585026313043e-02j)  (-1.029137707659127064e-02-7.074222099556231984e-03j)  (3.215126236570781809e-02+0.000000000000000000e+00j)  (3.215126365051187984e-02+0.000000000000000000e+00j)  (1.243561349980240593e-02+5.662665336061513399e-02j)  (-2.896788498750854299e-02-8.549021797741224171e-03j)  (-1.055649024953217788e-02-4.326145360336833279e-03j)  (-1.055649024318631307e-02-4.326145357623325041e-03j)  (-2.392197359910989626e-02+3.808750989200278964e-02j)  (-2.896788498750854299e-02-8.549021797741224171e-03j)  (-1.055649024953217788e-02-4.326145360336833279e-03j)  (-1.055649024318631307e-02-4.326145357623325041e-03j)  (-2.392197359910989626e-02+3.808750989200278964e-02j)  (2.227415842374468047e-02+6.614116232725969491e-02j)  (9.361974175669472362e-03-2.262866741731113865e-02j)  (9.361974165083422963e-03-2.262866742791178748e-02j)  (1.426940202801847170e-02-6.839055828142395939e-03j)
 (1.749619093725003280e-02-3.769018029192889273e-03j)  (-1.347471955446971799e-03+1.615943889199217276e-02j)  (-1.347471949308139084e-03+1.615943890043466946e-02j)  (4.429689883652111748e-02-2.478206589221821146e-02j)  (-1.991733124840069924e-02+2.133321722022409050e-02j)  (5.891736025288974755e-03-3.416250928551932409e-02j)  (5.891736026966549501e-03-3.416250927781114277e-02j)  (2.745888352398042753e-03-1.071371807428746735e-02j)  (-1.991733124840069924e-02+2.133321722022409050e-02j)  (5.891736025288974755e-03-3.416250928551932409e-02j)  (5.891736026966549501e-03-3.416250927781114277e-02j)  (2.745888352398042753e-03-1.071371807428746735e-02j)  (4.650213718321623800e-03-3.727939026466134398e-02j)  (1.897214757340537654e-03-2.613111666847873354e-02j)  (1.897214758961403205e-03-2.613111667667245355e-02j)  (-2.272475629774974373e-02-1.940438585026313043e-02j)  (-1.029137707659127064e-02-7.074222099556231984e-03j)  (3.215126365051187984e-02+0.000000000000000000e+00j)  (3.215126236570781809e-02+0.000000000000000000e+00j)  (1.243561349980240593e-02+5.662665336061513399e-02j)  (-2.896788498750854299e-02-8.549021797741224171e-03j)  (-1.055649024318631307e-02-4.326145357623325041e-03j)  (-1.055649024953217788e-02-4.326145360336833279e-03j)  (-2.392197359910989626e-02+3.808750989200278964e-02j)  (-2.896788498750854299e-02-8.549021797741224171e-03j)  (-1.055649024318631307e-02-4.326145357623325041e-03j)  (-1.055649024953217788e-02-4.326145360336833279e-03j)  (-2.392197359910989626e-02+3.808750989200278964e-02j)  (2.227415842374468047e-02+6.614116232725969491e-02j)  (9.361974165083422963e-03-2.262866742791178748e-02j)  (9.361974175669472362e-03-2.262866741731113865e-02j)  (1.426940202801847170e-02-6.839055828142395939e-03j)
 (1.290467129050331947e-04-3.227309443196772071e-02j)  (2.793975138549472173e-02+8.623468197687467543e-03j)  (2.793975138549472173e-02+8.623468197687467543e-03j)  (-2.651424071474356783e-02-8.760356653153723860e-02j)  (2.986957096546313112e-02+4.333090890819971119e-02j)  (-5.789014185127663165e-02-2.359039753506642426e-02j)  (-5.789014185127663165e-02-2.359039753506642426e-02j)  (-1.780754914869875707e-02-8.980118100220681188e-03j)  (2.986957096546313112e-02+4.333090890819971119e-02j)  (-5.789014185127663165e-02-2.359039753506642426e-02j)  (-5.789014185127663165e-02-2.359039753506642426e-02j)  (-1.780754914869875707e-02-8.980118100220681188e-03j)  (-6.385997486293334968e-02-2.260931819820055297e-02j)  (-4.528981101204634929e-02-1.344859744795066057e-02j)  (-4.528981101204634929e-02-1.344859744795066057e-02j)  (-4.296570598018137344e-02+3.251882831789080358e-02j)  (-1.644007420161951519e-02+1.538956380756341565e-02j)  (1.243561349980240593e-02-5.662665336061513399e-02j)  (1.243561349980240593e-02-5.662665336061513399e-02j)  (1.045440212736719193e-01+0.000000000000000000e+00j)  (-2.626136139786065110e-02+4.771327419918146989e-02j)  (-1.170254411064585061e-02+1.691941069976306972e-02j)  (-1.170254411064585061e-02+1.691941069976306972e-02j)  (5.782926051700582742e-02+5.686441767863602975e-02j)  (-2.626136139786065110e-02+4.771327419918146989e-02j)  (-1.170254411064585061e-02+1.691941069976306972e-02j)  (-1.170254411064585061e-02+1.691941069976306972e-02j)  (5.782926051700582742e-02+5.686441767863602975e-02j)  (1.251069189235292645e-01-1.364814554551426092e-02j)  (-3.623384255753304278e-02-2.524126822166823658e-02j)  (-3.623384255753304278e-02-2.524126822166823658e-02j)  (-6.526152417874697860e-03-2.777733227855261333e-02j)
 (-1.476166672276866924e-02+8.048075097485785090e-03j)  (-3.082739952219294439e-03-1.491774510233214585e-02j)  (-3.082739952219294439e-03-1.491774510233214585e-02j)  (-3.332139803400715333e-02+3.410687737621607984e-02j)  (1.227276273569741574e-02-2.451698019237769088e-02j)  (3.775431620163946771e-03+3.234660544404465571e-02j)  (3.775431620163946771e-03+3.234660544404465571e-02j)  (3.747671383462282163e-04+1.038305768867493067e-02j)  (1.227276272825389772e-02-2.451698020349766735e-02j)  (3.775431614400791194e-03+3.234660544589788855e-02j)  (3.775431614400791194e-03+3.234660544589788855e-02j)  (3.747671381588708168e-04+1.038305768276337644e-02j)  (5.722807288773498931e-03+3.482475540558289256e-02j)  (5.238897869872185739e-03+2.404827782392185767e-02j)  (5.238897869872185739e-03+2.404827782392185767e-02j)  (2.563434721035849281e-02+1.144059541061506237e-02j)  (1.115343808752521440e-02+3.637308614740431857e-03j)  (-2.896788498750854299e-02+8.549021797741224171e-03j)  (-2.896788498750854299e-02+8.549021797741224171e-03j)  (-2.626136139786065110e-02-4.771327419918146989e-02j)  (2.837288544083383518e-02+0.000000000000000000e+00j)  (1.066158761258964582e-02+1.090831809279539655e-03j)  (1.066158761258964582e-02+1.090831809279539655e-03j)  (1.142592823291620034e-02-4.067722219205002071e-02j)  (2.837288673007734574e-02+0.000000000000000000e+00j)  (1.066158761389138926e-02+1.090831805080635843e-03j)  (1.066158761389138926e-02+1.090831805080635843e-03j)  (1.142592824196654588e-02-4.067722218635740766e-02j)  (-3.765567496075055559e-02-5.366965795477722512e-02j)  (-2.418057968522971390e-03+2.287749532174172123e-02j)  (-2.418057968522971390e-03+2.287749532174172123e-02j)  (-1.103804742813726050e-02+9.956137734597031094e-03j)
 (-5.237525278576804673e-03+3.591730237185686032e-03j)  (-1.731922984871129200e-03-5.487072820737124053e-03j)  (-1.731922991469569528e-03-5.487072825191876592e-03j)  (-1.120979136730334939e-02+1.409731423240198449e-02j)  (3.669109745974613070e-03-9.684508186546331859e-03j)  (2.662288183309886869e-03+1.200962781791141583e-02j)  (2.662288187685675229e-03+1.200962782436060944e-02j)  (5.400149666969584952e-04+3.887199487038081776e-03j)  (3.669109749705963801e-03-9.684508191312276443e-03j)  (2.662288186372989592e-03+1.200962782239228463e-02j)  (2.662288191195228120e-03+1.200962782931095339e-02j)  (5.400149431992739028e-04+3.887199494611466404e-03j)  (3.489322722233964471e-03+1.286596468980443636e-02j)  (2.893170311503788072e-03+8.835127356126994125e-03j)  (2.893170305931203577e-03+8.835127328208073477e-03j)  (1.007238391167936988e-02+3.313450296088521659e-03j)  (4.330932330036142523e-03+9.379713317250786215e-04j)  (-1.055649024953217788e-02+4.326145360336833279e-03j)  (-1.055649024318631307e-02+4.326145357623325041e-03j)  (-1.170254411064585061e-02-1.691941069976306972e-02j)  (1.066158761258964582e-02-1.090831809279539655e-03j)  (4.048207418344569770e-03+0.000000000000000000e+00j)  (4.048208686605149660e-03+0.000000000000000000e+00j)  (2.729596405612085518e-03-1.572443224139828330e-02j)  (1.066158761389138926e-02-1.090831805080635843e-03j)  (4.048208690937291077e-03+0.000000000000000000e+00j)  (4.048208675917486232e-03+0.000000000000000000e+00j)  (2.729596416249529135e-03-1.572443227808977342e-02j)  (-1.621314900948035709e-02-1.871955305123194913e-02j)  (-2.907131471486738337e-05+8.689567478681948717e-03j)  (-2.907127435774455791e-05+8.689567495421638213e-03j)  (-3.764954933025615579e-03+4.165557512586820499e-03j)
 (-5.237525278576804673e-03+3.591730237185686032e-03j)  (-1.731922991469569528e-03-5.487072825191876592e-03j)  (-1.731922984871129200e-03-5.487072820737124053e-03j)  (-1.120979136730334939e-02+1.409731423240198449e-02j)  (3.669109745974613070e-03-9.684508186546331859e-03j)  (2.662288187685675229e-03+1.200962782436060944e-02j)  (2.662288183309886869e-03+1.200962781791141583e-02j)  (5.400149666969584952e-04+3.887199487038081776e-03j)  (3.669109749705963801e-03-9.684508191312276443e-03j)  (2.662288191195228120e-03+1.200962782931095339e-02j)  (2.662288186372989592e-03+1.200962782239228463e-02j)  (5.400149431992739028e-04+3.887199494611466404e-03j)  (3.489322722233964471e-03+1.286596468980443636e-02j)  (2.893170305931203577e-03+8.835127328208073477e-03j)  (2.893170311503788072e-03+8.835127356126994125e-03j)  (1.007238391167936988e-02+3.313450296088521659e-03j)  (4.330932330036142523e-03+9.379713317250786215e-04j)  (-1.055649024318631307e-02+4.326145357623325041e-03j)  (-1.055649024953217788e-02+4.326145360336833279e-03j)  (-1.170254411064585061e-02-1.691941069976306972e-02j)  (1.066158761258964582e-02-1.090831809279539655e-03j)  (4.048208686605149660e-03+0.000000000000000000e+00j)  (4.048207418344569770e-03+0.000000000000000000e+00j)  (2.729596405612085518e-03-1.572443224139828330e-02j)  (1.066158761389138926e-02-1.090831805080635843e-03j)  (4.048208675917486232e-03+0.000000000000000000e+00j)  (4.048208690937291077e-03+0.000000000000000000e+00j)  (2.729596416249529135e-03-1.572443227808977342e-02j)  (-1.621314900948035709e-02-1.871955305123194913e-02j)  (-2.907127435774455791e-05+8.689567495421638213e-03j)  (-2.907131471486738337e-05+8.689567478681948717e-03j)  (-3.764954933025615579e-03+4.165557512586820499e-03j)
 (-1.748285626564477849e-02-1.792228172624893076e-02j)  (2.014561536140365219e-02-1.042708080324093387e-02j)  (2.014561536140365219e-02-1.042708080324093387e-02j)  (-6.231656891050330743e-02-3.403669164376448009e-02j)  (4.009145698157774718e-02+7.721901686714788965e-03j)  (-4.485381650775763923e-02+1.843887375372269335e-02j)  (-4.485381650775763923e-02+1.843887375372269335e-02j)  (-1.473490831085124374e-02+4.718608745294668866e-03j)  (4.009145697615280196e-02+7.721901684314160658e-03j)  (-4.485381649180235353e-02+1.843887373465532761e-02j)  (-4.485381649180235353e-02+1.843887373465532761e-02j)  (-1.473490826382577515e-02+4.718608815705441564e-03j)  (-4.762243443198042187e-02+2.222872336906109997e-02j)  (-3.236744605062049501e-02+1.719520899258248844e-02j)  (-3.236744605062049501e-02+1.719520899258248844e-02j)  (-6.078881682700908347e-03+4.135826866406090707e-02j)  (-7.231274903706615608e-04+1.745506197440036683e-02j)  (-2.392197359910989626e-02-3.808750989200278964e-02j)  (-2.392197359910989626e-02-3.808750989200278964e-02j)  (5.782926051700582742e-02-5.686441767863602975e-02j)  (1.142592823291620034e-02+4.067722219205002071e-02j)  (2.729596405612085518e-03+1.572443224139828330e-02j)  (2.729596405612085518e-03+1.572443224139828330e-02j)  (6.291880875548050422e-02+0.000000000000000000e+00j)  (1.142592824196654588e-02+4.067722218635740766e-02j)  (2.729596416249529135e-03+1.572443227808977342e-02j)  (2.729596416249529135e-03+1.572443227808977342e-02j)  (6.291880990578997690e-02+0.000000000000000000e+00j)  (6.178016403062995543e-02-7.559872026949492063e-02j)  (-3.377243651845702327e-02+5.746216056426872026e-03j)  (-3.377243651845702327e-02+5.746216056426872026e-03j)  (-1.871885586046036568e-02-1.181546991453661342e-02j)
 (-1.476166672276866924e-02+8.048075097485785090e-03j)  (-3.082739952219294439e-03-1.491774510233214585e-02j)  (-3.082739952219294439e-03-1.491774510233214585e-02j)  (-3.332139803400715333e-02+3.410687737621607984e-02j)  (1.227276272825389772e-02-2.451698020349766735e-02j)  (3.775431614400791194e-03+3.234660544589788855e-02j)  (3.775431614400791194e-03+3.234660544589788855e-02j)  (3.747671381588708168e-04+1.038305768276337644e-02j)  (1.227276273569741574e-02-2.451698019237769088e-02j)  (3.775431620163946771e-03+3.234660544404465571e-02j)  (3.775431620163946771e-03+3.234660544404465571e-02j)  (3.747671383462282163e-04+1.038305768867493067e-02j)  (5.722807288773498931e-03+3.482475540558289256e-02j)  (5.238897869872185739e-03+2.404827782392185767e-02j)  (5.238897869872185739e-03+2.404827782392185767e-02j)  (2.563434721035849281e-02+1.144059541061506237e-02j)  (1.115343808752521440e-02+3.637308614740431857e-03j)  (-2.896788498750854299e-02+8.549021797741224171e-03j)  (-2.896788498750854299e-02+8.549021797741224171e-03j)  (-2.626136139786065110e-02-4.771327419918146989e-02j)  (2.837288673007734574e-02+0.000000000000000000e+00j)  (1.066158761389138926e-02+1.090831805080635843e-03j)  (1.066158761389138926e-02+1.090831805080635843e-03j)  (1.142592824196654588e-02-4.067722218635740766e-02j)  (2.837288544083383518e-02+0.000000000000000000e+00j)  (1.066158761258964582e-02+1.090831809279539655e-03j)  (1.066158761258964582e-02+1.090831809279539655e-03j)  (1.142592823291620034e-02-4.067722219205002071e-02j)  (-3.765567496075055559e-02-5.366965795477722512e-02j)  (-2.418057968522971390e-03+2.287749532174172123e-02j)  (-2.418057968522971390e-03+2.287749532174172123e-02j)  (-1.103804742813726050e-02+9.956137734597031094e-03j)
 (-5.237525278576804673e-03+3.591730237185686032e-03j)  (-1.731922984871129200e-03-5.487072820737124053e-03j)  (-1.731922991469569528e-03-5.487072825191876592e-03j)  (-1.120979136730334939e-02+1.409731423240198449e-02j)  (3.669109749705963801e-03-9.684508191312276443e-03j)  (2.662288186372989592e-03+1.200962782239228463e-02j)  (2.662288191195228120e-03+1.200962782931095339e-02j)  (5.400149431992739028e-04+3.887199494611466404e-03j)  (3.669109745974613070e-03-9.684508186546331859e-03j)  (2.662288183309886869e-03+1.200962781791141583e-02j)  (2.662288187685675229e-03+1.200962782436060944e-02j)  (5.400149666969584952e-04+3.887199487038081776e-03j)  (3.489322722233964471e-03+1.286596468980443636e-02j)  (2.893170311503788072e-03+8.835127356126994125e-03j)  (2.893170305931203577e-03+8.835127328208073477e-03j)  (1.007238391167936988e-02+3.313450296088521659e-03j)  (4.330932330036142523e-03+9.379713317250786215e-04j)  (-1.055649024953217788e-02+4.326145360336833279e-03j)  (-1.055649024318631307e-02+4.326145357623325041e-03j)  (-1.170254411064585061e-02-1.691941069976306972e-02j)  (1.066158761389138926e-02-1.090831805080635843e-03j)  (4.048208690937291077e-03+0.000000000000000000e+00j)  (4.048208675917486232e-03+0.000000000000000000e+00j)  (2.729596416249529135e-03-1.572443227808977342e-02j)  (1.066158761258964582e-02-1.090831809279539655e-03j)  (4.048207418344569770e-03+0.000000000000000000e+00j)  (4.048208686605149660e-03+0.000000000000000000e+00j)  (2.729596405612085518e-03-1.572443224139828330e-02j)  (-1.621314900948035709e-02-1.871955305123194913e-02j)  (-2.907131471486738337e-05+8.689567478681948717e-03j)  (-2.907127435774455791e-05+8.689567495421638213e-03j)  (-3.764954933025615579e-03+4.165557512586820499e-03j)
 (-5.237525278576804673e-03+3.591730237185686032e-03j)  (-1.731922991469569528e-03-5.487072825191876592e-03j)  (-1.731922984871129200e-03-5.487072820737124053e-03j)  (-1.120979136730334939e-02+1.409731423240198449e-02j)  (3.669109749705963801e-03-9.684508191312276443e-03j)  (2.662288191195228120e-03+1.200962782931095339e-02j)  (2.662288186372989592e-03+1.200962782239228463e-02j)  (5.400149431992739028e-04+3.887199494611466404e-03j)  (3.669109745974613070e-03-9.684508186546331859e-03j)  (2.662288187685675229e-03+1.200962782436060944e-02j)  (2.662288183309886869e-03+1.200962781791141583e-02j)  (5.400149666969584952e-04+3.887199487038081776e-03j)  (3.489322722233964471e-03+1.286596468980443636e-02j)  (2.893170305931203577e-03+8.835127328208073477e-03j)  (2.893170311503788072e-03+8.835127356126994125e-03j)  (1.007238391167936988e-02+3.313450296088521659e-03j)  (4.330932330036142523e-03+9.379713317250786215e-04j)  (-1.055649024318631307e-02+4.326145357623325041e-03j)  (-1.055649024953217788e-02+4.326145360336833279e-03j)  (-1.170254411064585061e-02-1.691941069976306972e-02j)  (1.066158761389138926e-02-1.090831805080635843e-03j)  (4.048208675917486232e-03+0.000000000000000000e+00j)  (4.048208690937291077e-03+0.000000000000000000e+00j)  (2.729596416249529135e-03-1.572443227808977342e-02j)  (1.066158761258964582e-02-1.090831809279539655e-03j)  (4.048208686605149660e-03+0.000000000000000000e+00j)  (4.048207418344569770e-03+0.000000000000000000e+00j)  (2.729596405612085518e-03-1.572443224139828330e-02j)  (-1.621314900948035709e-02-1.871955305123194913e-02j)  (-2.907127435774455791e-05+8.689567495421638213e-03j)  (-2.907131471486738337e-05+8.689567478681948717e-03j)  (-3.764954933025615579e-03+4.165557512586820499e-03j)
 (-1.748285626564477849e-02-1.792228172624893076e-02j)  (2.014561536140365219e-02-1.042708080324093387e-02j)  (2.014561536140365219e-02-1.042708080324093387e-02j)  (-6.231656891050330743e-02-3.403669164376448009e-02j)  (4.009145697615280196e-02+7.721901684314160658e-03j)  (-4.485381649180235353e-02+1.843887373465532761e-02j)  (-4.485381649180235353e-02+1.843887373465532761e-02j)  (-1.473490826382577515e-02+4.718608815705441564e-03j)  (4.009145698157774718e-02+7.721901686714788965e-03j)  (-4.485381650775763923e-02+1.843887375372269335e-02j)  (-4.485381650775763923e-02+1.843887375372269335e-02j)  (-1.473490831085124374e-02+4.718608745294668866e-03j)  (-4.762243443198042187e-02+2.222872336906109997e-02j)  (-3.236744605062049501e-02+1.719520899258248844e-02j)  (-3.236744605062049501e-02+1.719520899258248844e-02j)  (-6.078881682700908347e-03+4.135826866406090707e-02j)  (-7.231274903706615608e-04+1.745506197440036683e-02j)  (-2.392197359910989626e-02-3.808750989200278964e-02j)  (-2.392197359910989626e-02-3.808750989200278964e-02j)  (5.782926051700582742e-02-5.686441767863602975e-02j)  (1.142592824196654588e-02+4.067722218635740766e-02j)  (2.729596416249529135e-03+1.572443227808977342e-02j)  (2.729596416249529135e-03+1.572443227808977342e-02j)  (6.291880990578997690e-02+0.000000000000000000e+00j)  (1.142592823291620034e-02+4.067722219205002071e-02j)  (2.729596405612085518e-03+1.572443224139828330e-02j)  (2.729596405612085518e-03+1.572443224139828330e-02j)  (6.291880875548050422e-02+0.000000000000000000e+00j)  (6.178016403062995543e-02-7.559872026949492063e-02j)  (-3.377243651845702327e-02+5.746216056426872026e-03j)  (-3.377243651845702327e-02+5.746216056426872026e-03j)  (-1.871885586046036568e-02-1.181546991453661342e-02j)
 (4.367657360109999595e-03-3.860408437127391124e-02j)  (3.230946946351478249e-02+1.396714267679560750e-02j)  (3.230946946351478249e-02+1.396714267679560750e-02j)  (-2.029277919495971194e-02-1.082958385489488085e-01j)  (3.008783721487885005e-02+5.575317151587266123e-02j)  (-6.619691929569647415e-02-3.578793822489267917e-02j)  (-6.619691929569647415e-02-3.578793822489267917e-02j)  (-2.013779081863159917e-02-1.307119118993973692e-02j)  (3.008783721487885005e-02+5.575317151587266123e-02j)  (-6.619691929569647415e-02-3.578793822489267917e-02j)  (-6.619691929569647415e-02-3.578793822489267917e-02j)  (-2.013779081863159917e-02-1.307119118993973692e-02j)  (-7.346904516314457789e-02-3.539324714433864094e-02j)  (-5.244221783847286683e-02-2.200637079242718716e-02j)  (-5.244221783847286683e-02-2.200637079242718716e-02j)  (-5.566199478658318683e-02+3.330585772919496257e-02j)  (-2.168278875525788546e-02+1.627031757957316666e-02j)  (2.227415842374468047e-02-6.614116232725969491e-02j)  (2.227415842374468047e-02-6.614116232725969491e-02j)  (1.251069189235292645e-01+1.364814554551426092e-02j)  (-3.765567496075055559e-02+5.366965795477722512e-02j)  (-1.621314900948035709e-02+1.871955305123194913e-02j)  (-1.621314900948035709e-02+1.871955305123194913e-02j)  (6.178016403062995543e-02+7.559872026949492063e-02j)  (-3.765567496075055559e-02+5.366965795477722512e-02j)  (-1.621314900948035709e-02+1.871955305123194913e-02j)  (-1.621314900948035709e-02+1.871955305123194913e-02j)  (6.178016403062995543e-02+7.559872026949492063e-02j)  (1.514961142413771000e-01+0.000000000000000000e+00j)  (-4.006549433193837967e-02-3.493630683987969388e-02j)  (-4.006549433193837967e-02-3.493630683987969388e-02j)  (-4.183479990285131171e-03-3.409287609480746856e-02j)
 (7.747338604159998386e-03+1.121666785477245382e-02j)  (-1.176568345281472569e-02+3.757014224290820652e-03j)  (-1.176568344465219428e-02+3.757014225817905968e-03j)  (3.034069141891530819e-02+2.396082298844090519e-02j)  (-2.081435545765780715e-02-7.806276240817962807e-03j)  (2.575980755927140958e-02-5.800903694183133334e-03j)  (2.575980753542726764e-02-5.800903709682673354e-03j)  (8.340080055583811575e-03-1.187068794436808546e-03j)  (-2.081435545765780715e-02-7.806276240817962807e-03j)  (2.575980755927140958e-02-5.800903694183133334e-03j)  (2.575980753542726764e-02-5.800903709682673354e-03j)  (8.340080055583811575e-03-1.187068794436808546e-03j)  (2.759201438627860783e-02-7.582301435845768822e-03j)  (1.894401527836736196e-02-6.273700486398661041e-03j)  (1.894401532217342837e-02-6.273700422943995041e-03j)  (7.040060328379822360e-03-2.164438484131310861e-02j)  (1.982274802458529762e-03-9.303175813054133034e-03j)  (9.361974175669472362e-03+2.262866741731113865e-02j)  (9.361974165083422963e-03+2.262866742791178748e-02j)  (-3.623384255753304278e-02+2.524126822166823658e-02j)  (-2.418057968522971390e-03-2.287749532174172123e-02j)  (-2.907131471486738337e-05-8.689567478681948717e-03j)  (-2.907127435774455791e-05-8.689567495421638213e-03j)  (-3.377243651845702327e-02-5.746216056426872026e-03j)  (-2.418057968522971390e-03-2.287749532174172123e-02j)  (-2.907131471486738337e-05-8.689567478681948717e-03j)  (-2.907127435774455791e-05-8.689567495421638213e-03j)  (-3.377243651845702327e-02-5.746216056426872026e-03j)  (-4.006549433193837967e-02+3.493630683987969388e-02j)  (1.865255284908880901e-02+0.000000000000000000e+00j)  (1.865255401132812421e-02+0.000000000000000000e+00j)  (8.968496320540768688e-03+8.051643323046114853e-03j)
 (7.747338604159998386e-03+1.121666785477245382e-02j)  (-1.176568344465219428e-02+3.757014225817905968e-03j)  (-1.176568345281472569e-02+3.757014224290820652e-03j)  (3.034069141891530819e-02+2.396082298844090519e-02j)  (-2.081435545765780715e-02-7.806276240817962807e-03j)  (2.575980753542726764e-02-5.800903709682673354e-03j)  (2.575980755927140958e-02-5.800903694183133334e-03j)  (8.340080055583811575e-03-1.187068794436808546e-03j)  (-2.081435545765780715e-02-7.806276240817962807e-03j)  (2.575980753542726764e-02-5.800903709682673354e-03j)  (2.575980755927140958e-02-5.800903694183133334e-03j)  (8.340080055583811575e-03-1.187068794436808546e-03j)  (2.759201438627860783e-02-7.582301435845768822e-03j)  (1.894401532217342837e-02-6.273700422943995041e-03j)  (1.894401527836736196e-02-6.273700486398661041e-03j)  (7.040060328379822360e-03-2.164438484131310861e-02j)  (1.982274802458529762e-03-9.303175813054133034e-03j)  (9.361974165083422963e-03+2.262866742791178748e-02j)  (9.361974175669472362e-03+2.262866741731113865e-02j)  (-3.623384255753304278e-02+2.524126822166823658e-02j)  (-2.418057968522971390e-03-2.287749532174172123e-02j)  (-2.907127435774455791e-05-8.689567495421638213e-03j)  (-2.907131471486738337e-05-8.689567478681948717e-03j)  (-3.377243651845702327e-02-5.746216056426872026e-03j)  (-2.418057968522971390e-03-2.287749532174172123e-02j)  (-2.907127435774455791e-05-8.689567495421638213e-03j)  (-2.907131471486738337e-05-8.689567478681948717e-03j)  (-3.377243651845702327e-02-5.746216056426872026e-03j)  (-4.006549433193837967e-02+3.493630683987969388e-02j)  (1.865255401132812421e-02+0.000000000000000000e+00j)  (1.865255284908880901e-02+0.000000000000000000e+00j)  (8.968496320540768688e-03+8.051643323046114853e-03j)
 (8.566901758668773667e-03+2.048933533201561207e-03j)  (-4.035391041849425986e-03+6.885269354946488285e-03j)  (-4.035391041849425986e-03+6.885269354946488285e-03j)  (2.493140541399400251e-02-1.576184033378059653e-03j)  (-1.337762277682522788e-02+5.231412375342300164e-03j)  (9.881753501341341769e-03-1.390877470122845426e-02j)  (9.881753501341341769e-03-1.390877470122845426e-02j)  (3.497650946101238303e-03-4.170880344362270543e-03j)  (-1.337762277682522788e-02+5.231412375342300164e-03j)  (9.881753501341341769e-03-1.390877470122845426e-02j)  (9.881753501341341769e-03-1.390877470122845426e-02j)  (3.497650946101238303e-03-4.170880344362270543e-03j)  (9.993746751310580989e-03-1.555620178062493489e-02j)  (6.400503837318325014e-03-1.119396922939070761e-02j)  (6.400503837318325014e-03-1.119396922939070761e-02j)  (-5.958117896673744557e-03-1.344596852809894390e-02j)  (-3.062735503526778456e-03-5.328818014039194209e-03j)  (1.426940202801847170e-02+6.839055828142395939e-03j)  (1.426940202801847170e-02+6.839055828142395939e-03j)  (-6.526152417874697860e-03+2.777733227855261333e-02j)  (-1.103804742813726050e-02-9.956137734597031094e-03j)  (-3.764954933025615579e-03-4.165557512586820499e-03j)  (-3.764954933025615579e-03-4.165557512586820499e-03j)  (-1.871885586046036568e-02+1.181546991453661342e-02j)  (-1.103804742813726050e-02-9.956137734597031094e-03j)  (-3.764954933025615579e-03-4.165557512586820499e-03j)  (-3.764954933025615579e-03-4.165557512586820499e-03j)  (-1.871885586046036568e-02+1.181546991453661342e-02j)  (-4.183479990285131171e-03+3.409287609480746856e-02j)  (8.968496320540768688e-03-8.051643323046114853e-03j)  (8.968496320540768688e-03-8.051643323046114853e-03j)  (7.787827732304968172e-03+0.000000000000000000e+00j)


==> F2_H.txt <==
 (1.198088054264125069e-02+0.000000000000000000e+00j)  (5.909998211583856846e-04+1.528831024437272978e-02j)  (5.909998211583856846e-04+1.528831024437272978e-02j)  (-2.278461348310223400e-02+1.791648205475466571e-03j)  (-4.159344296887154332e-03+6.299853099059945366e-03j)  (-8.817453393174457671e-03-2.668934936373140460e-03j)  (-8.817453393174457671e-03-2.668934936373140460e-03j)  (5.298386872191761937e-03-1.294429130389803707e-02j)  (-4.159344296887154332e-03+6.299853099059945366e-03j)  (-8.817453393174457671e-03-2.668934936373140460e-03j)  (-8.817453393174457671e-03-2.668934936373140460e-03j)  (5.298386872191761937e-03-1.294429130389803707e-02j)  (7.313158738766296560e-04+4.331250468817641856e-03j)  (7.555112903205572078e-03-8.111458702872584997e-03j)  (7.555112903205572078e-03-8.111458702872584997e-03j)  (4.901902330440756003e-03+8.769030797979004413e-04j)  (-3.300275633867916897e-04+9.529336079303318482e-03j)  (-2.043914680357345609e-02-4.939891070121583960e-03j)  (-2.043914680357345609e-02-4.939891070121583960e-03j)  (2.514255454355646385e-03-2.417995724878195529e-02j)  (-9.279519070715815110e-03-1.090340161720254261e-02j)  (4.765501823372332232e-03-8.183274302320284188e-03j)  (4.765501823372332232e-03-8.183274302320284188e-03j)  (1.605464385911280212e-02+1.329360824155443634e-02j)  (-9.279519070715815110e-03-1.090340161720254261e-02j)  (4.765501823372332232e-03-8.183274302320284188e-03j)  (4.765501823372332232e-03-8.183274302320284188e-03j)  (1.605464385911280212e-02+1.329360824155443634e-02j)  (-1.466599185468751918e-04-1.785909591755727556e-03j)  (2.841091404738811926e-03+1.325494885741963259e-02j)  (2.841091404738811926e-03+1.325494885741963259e-02j)  (-9.046319603420645630e-03+4.157920656776618179e-03j)
 (5.909998211583856846e-04-1.528831024437272978e-02j)  (2.277589304275708451e-02+0.000000000000000000e+00j)  (2.277595086014753967e-02+0.000000000000000000e+00j)  (1.252953256405526595e-03+3.146247771221962614e-02j)  (8.585622805589910103e-03+3.402247458837711919e-03j)  (-6.234884937469922436e-03+1.244441052146432088e-02j)  (-6.234877184053367813e-03+1.244440883371941871e-02j)  (-1.783872479403568120e-02-6.794265189933766484e-03j)  (8.585622805589910103e-03+3.402247458837711919e-03j)  (-6.234884937469922436e-03+1.244441052146432088e-02j)  (-6.234877184053367813e-03+1.244440883371941871e-02j)  (-1.783872479403568120e-02-6.794265189933766484e-03j)  (-7.897402984922533703e-03+7.197974617536839585e-03j)  (-5.012933899909950176e-03-1.422120134092277454e-03j)  (-5.012947085130851389e-03-1.422113789279255257e-03j)  (8.173877324192694790e-03-1.139752350470938855e-02j)  (1.976415556104652721e-02+6.431887664872386161e-03j)  (-4.428218553722653057e-03+2.398287476311914204e-02j)  (-4.428219604346169194e-03+2.398287731865107048e-02j)  (-3.736628451777596061e-02-7.328433649791682783e-03j)  (-5.569687645923896216e-03+7.946631252405194842e-03j)  (-1.480244528237656745e-02-1.434047684108614475e-02j)  (-1.480244506284992753e-02-1.434048119797669101e-02j)  (1.469593626667987582e-02-1.927464984232863179e-02j)  (-5.569687645923896216e-03+7.946631252405194842e-03j)  (-1.480244528237656745e-02-1.434047684108614475e-02j)  (-1.480244506284992753e-02-1.434048119797669101e-02j)  (1.469593626667987582e-02-1.927464984232863179e-02j)  (-1.712351382024270919e-03-1.310811760385731037e-02j)  (9.528749447694587552e-03-3.497275751456313617e-03j)  (9.528749787467809262e-03-3.497269211455208710e-03j)  (5.490374419661988442e-03+1.960067985576425739e-02j)
 (5.909998211583856846e-04-1.528831024437272978e-02j)  (2.277595086014753967e-02+0.000000000000000000e+00j)  (2.277589304275708451e-02+0.000000000000000000e+00j)  (1.252953256405526595e-03+3.146247771221962614e-02j)  (8.585622805589910103e-03+3.402247458837711919e-03j)  (-6.234877184053367813e-03+1.244440883371941871e-02j)  (-6.234884937469922436e-03+1.244441052146432088e-02j)  (-1.783872479403568120e-02-6.794265189933766484e-03j)  (8.585622805589910103e-03+3.402247458837711919e-03j)  (-6.234877184053367813e-03+1.244440883371941871e-02j)  (-6.234884937469922436e-03+1.244441052146432088e-02j)  (-1.783872479403568120e-02-6.794265189933766484e-03j)  (-7.897402984922533703e-03+7.197974617536839585e-03j)  (-5.012947085130851389e-03-1.422113789279255257e-03j)  (-5.012933899909950176e-03-1.422120134092277454e-03j)  (8.173877324192694790e-03-1.139752350470938855e-02j)  (1.976415556104652721e-02+6.431887664872386161e-03j)  (-4.428219604346169194e-03+2.398287731865107048e-02j)  (-4.428218553722653057e-03+2.398287476311914204e-02j)  (-3.736628451777596061e-02-7.328433649791682783e-03j)  (-5.569687645923896216e-03+7.946631252405194842e-03j)  (-1.480244506284992753e-02-1.434048119797669101e-02j)  (-1.480244528237656745e-02-1.434047684108614475e-02j)  (1.469593626667987582e-02-1.927464984232863179e-02j)  (-5.569687645923896216e-03+7.946631252405194842e-03j)  (-1.480244506284992753e-02-1.434048119797669101e-02j)  (-1.480244528237656745e-02-1.434047684108614475e-02j)  (1.469593626667987582e-02-1.927464984232863179e-02j)  (-1.712351382024270919e-03-1.310811760385731037e-02j)  (9.528749787467809262e-03-3.497269211455208710e-03j)  (9.528749447694587552e-03-3.497275751456313617e-03j)  (5.490374419661988442e-03+1.960067985576425739e-02j)
 (-2.278461348310223400e-02-1.791648205475466571e-03j)  (1.252953256405526595e-03-3.146247771221962614e-02j)  (1.252953256405526595e-03-3.146247771221962614e-02j)  (4.523407055392025117e-02+0.000000000000000000e+00j)  (7.299252296418172123e-03-1.195468001358272400e-02j)  (1.724304852657769851e-02+8.131668517242885558e-03j)  (1.724304852657769851e-02+8.131668517242885558e-03j)  (-1.162629056139939665e-02+2.496517008490983444e-02j)  (7.299252296418172123e-03-1.195468001358272400e-02j)  (1.724304852657769851e-02+8.131668517242885558e-03j)  (1.724304852657769851e-02+8.131668517242885558e-03j)  (-1.162629056139939665e-02+2.496517008490983444e-02j)  (4.503262763310904131e-03+1.435019836892914612e-03j)  (-9.320784058094135766e-03+1.101111957298432989e-02j)  (-9.320784058094135766e-03+1.101111957298432989e-02j)  (-1.268320862155643616e-02-7.384560890536846604e-03j)  (6.201010562461628343e-03-2.333000768436153949e-02j)  (3.689456306700745342e-02+1.035103094793090282e-02j)  (3.689456306700745342e-02+1.035103094793090282e-02j)  (-1.066213221109070693e-02+5.023855278178653710e-02j)  (1.387912477285568706e-02+1.577833844717794684e-02j)  (-1.599434707298198061e-02+1.789348834271345043e-02j)  (-1.599434707298198061e-02+1.789348834271345043e-02j)  (-2.823442634501072135e-02-2.549345655292035301e-02j)  (1.387912477285568706e-02+1.577833844717794684e-02j)  (-1.599434707298198061e-02+1.789348834271345043e-02j)  (-1.599434707298198061e-02+1.789348834271345043e-02j)  (-2.823442634501072135e-02-2.549345655292035301e-02j)  (-9.351938642085838235e-03+2.641061539428552277e-03j)  (-4.004868710836981260e-03-2.030241887818836147e-02j)  (-4.004868710836981260e-03-2.030241887818836147e-02j)  (2.341973115154777699e-02-6.782760937149084554e-03j)
 (-4.159344296887154332e-03-6.299853099059945366e-03j)  (8.585622805589910103e-03-3.402247458837711919e-03j)  (8.585622805589910103e-03-3.402247458837711919e-03j)  (7.299252296418172123e-03+1.195468001358272400e-02j)  (6.448167813442570555e-03+0.000000000000000000e+00j)  (1.953183732100616666e-04+4.231681221523675429e-03j)  (1.953183732100616666e-04+4.231681221523675429e-03j)  (-9.427735487044336740e-03+7.653287535310629745e-04j)  (6.448218646914556131e-03+0.000000000000000000e+00j)  (1.953185841484587871e-04+4.231686565715420817e-03j)  (1.953185841484587871e-04+4.231686565715420817e-03j)  (-9.427732268868144194e-03+7.653284992757705902e-04j)  (-6.522605953875251251e-03-9.263772272519709902e-03j)  (-1.163505185960667272e-02+4.244111296323573382e-03j)  (-1.163505185960667272e-02+4.244111296323573382e-03j)  (3.891424341917886030e-03+5.775706514631150220e-04j)  (3.102214648170589090e-03+3.368233747592532575e-03j)  (6.438065466365771282e-03+1.400550908106358919e-02j)  (6.438065466365771282e-03+1.400550908106358919e-02j)  (-1.312427553883991314e-02+1.850961679485423365e-03j)  (1.830525340018848961e-03+1.391039751899080489e-02j)  (-1.646923404507494998e-03-4.634831891353482190e-03j)  (-1.646923404507494998e-03-4.634831891353482190e-03j)  (3.247126925429435693e-04-1.502239780505839999e-02j)  (1.830522835415238731e-03+1.391040564974495124e-02j)  (-1.646918435285355540e-03-4.634830665572817719e-03j)  (-1.646918435285355540e-03-4.634830665572817719e-03j)  (3.247131837770291505e-04-1.502239986524090201e-02j)  (8.286122631945827197e-03-1.977236623964712201e-03j)  (4.595518804491278107e-03-1.136954696404886972e-02j)  (4.595518804491278107e-03-1.136954696404886972e-02j)  (9.852729848563231575e-05+5.568549368975946046e-03j)
 (-8.817453393174457671e-03+2.668934936373140460e-03j)  (-6.234884937469922436e-03-1.244441052146432088e-02j)  (-6.234877184053367813e-03-1.244440883371941871e-02j)  (1.724304852657769851e-02-8.131668517242885558e-03j)  (1.953183732100616666e-04-4.231681221523675429e-03j)  (9.396088409616008136e-03+0.000000000000000000e+00j)  (9.396131132490386992e-03+0.000000000000000000e+00j)  (4.018032870999110667e-04+1.090637905209829520e-02j)  (1.953185841484587871e-04-4.231686565715420817e-03j)  (9.396143035353620235e-03+0.000000000000000000e+00j)  (9.396127904392991698e-03+0.000000000000000000e+00j)  (4.018034077968671855e-04+1.090638210832089831e-02j)  (1.168964811618062628e-02-3.374536941822863650e-03j)  (-3.900158390844750585e-03-7.518675608879486381e-04j)  (-3.900122868280508914e-03-7.518754343037490446e-04j)  (-1.096241533553922627e-02+1.494849417370183687e-03j)  (-5.248932385852935964e-03-1.430108099101147154e-02j)  (1.325165470640240692e-02-7.249957182920533120e-04j)  (1.325165773823116545e-02-7.249991297186658646e-04j)  (7.245287606801638011e-03+2.323439788297822217e-02j)  (1.376270168203370253e-03+4.840048979921927029e-03j)  (-1.499192043897502923e-03+1.477319676321290839e-02j)  (-1.499196132298117072e-03+1.477320556424988399e-02j)  (-1.228677538850953856e-02-5.367484260215883186e-03j)  (1.376265307358917611e-03+4.840047366004312027e-03j)  (-1.499193540245667656e-03+1.477320140001679716e-02j)  (-1.499196784345991750e-03+1.477320758077719891e-02j)  (-1.228677186629019598e-02-5.367483440085586179e-03j)  (-5.320551320836413613e-03+1.081408145932087790e-02j)  (3.067469742411807238e-04-5.655477249894669961e-03j)  (3.067497775273400791e-04-5.655493623428071472e-03j)  (8.476630660605659340e-03-1.113995617984344516e-02j)
 (-8.817453393174457671e-03+2.668934936373140460e-03j)  (-6.234877184053367813e-03-1.244440883371941871e-02j)  (-6.234884937469922436e-03-1.244441052146432088e-02j)  (1.724304852657769851e-02-8.131668517242885558e-03j)  (1.953183732100616666e-04-4.231681221523675429e-03j)  (9.396131132490386992e-03+0.000000000000000000e+00j)  (9.396088409616008136e-03+0.000000000000000000e+00j)  (4.018032870999110667e-04+1.090637905209829520e-02j)  (1.953185841484587871e-04-4.231686565715420817e-03j)  (9.396127904392991698e-03+0.000000000000000000e+00j)  (9.396143035353620235e-03+0.000000000000000000e+00j)  (4.018034077968671855e-04+1.090638210832089831e-02j)  (1.168964811618062628e-02-3.374536941822863650e-03j)  (-3.900122868280508914e-03-7.518754343037490446e-04j)  (-3.900158390844750585e-03-7.518675608879486381e-04j)  (-1.096241533553922627e-02+1.494849417370183687e-03j)  (-5.248932385852935964e-03-1.430108099101147154e-02j)  (1.325165773823116545e-02-7.249991297186658646e-04j)  (1.325165470640240692e-02-7.249957182920533120e-04j)  (7.245287606801638011e-03+2.323439788297822217e-02j)  (1.376270168203370253e-03+4.840048979921927029e-03j)  (-1.499196132298117072e-03+1.477320556424988399e-02j)  (-1.499192043897502923e-03+1.477319676321290839e-02j)  (-1.228677538850953856e-02-5.367484260215883186e-03j)  (1.376265307358917611e-03+4.840047366004312027e-03j)  (-1.499196784345991750e-03+1.477320758077719891e-02j)  (-1.499193540245667656e-03+1.477320140001679716e-02j)  (-1.228677186629019598e-02-5.367483440085586179e-03j)  (-5.320551320836413613e-03+1.081408145932087790e-02j)  (3.067497775273400791e-04-5.655493623428071472e-03j)  (3.067469742411807238e-04-5.655477249894669961e-03j)  (8.476630660605659340e-03-1.113995617984344516e-02j)
 (5.298386872191761937e-03+1.294429130389803707e-02j)  (-1.783872479403568120e-02+6.794265189933766484e-03j)  (-1.783872479403568120e-02+6.794265189933766484e-03j)  (-1.162629056139939665e-02-2.496517008490983444e-02j)  (-9.427735487044336740e-03-7.653287535310629745e-04j)  (4.018032870999110667e-04-1.090637905209829520e-02j)  (4.018032870999110667e-04-1.090637905209829520e-02j)  (1.721487771251015500e-02+0.000000000000000000e+00j)  (-9.427732268868144194e-03-7.653284992757705902e-04j)  (4.018034077968671855e-04-1.090638210832089831e-02j)  (4.018034077968671855e-04-1.090638210832089831e-02j)  (1.721493450679394480e-02+0.000000000000000000e+00j)  (3.703115071804869655e-03+1.353411178661988526e-03j)  (1.129025667534750907e-02-5.654507877546005937e-04j)  (1.129025667534750907e-02-5.654507877546005937e-04j)  (-3.079183639318717417e-03+6.944119063836728771e-03j)  (-1.312966716123217976e-02-2.751561782192540580e-04j)  (-5.458198883170873282e-03-2.390001807136869771e-02j)  (-5.458198883170873282e-03-2.390001807136869771e-02j)  (2.993156852802960483e-02-5.305590959910367124e-03j)  (2.746998424312063845e-03-1.485327548286337167e-02j)  (1.172544071758246757e-02+6.228383808753955829e-03j)  (1.172544071758246757e-02+6.228383808753955829e-03j)  (-5.663126992050598885e-03+2.352504169073198551e-02j)  (2.746999233392184454e-03-1.485327744339714692e-02j)  (1.172543726919538301e-02+6.228382713468570003e-03j)  (1.172543726919538301e-02+6.228382713468570003e-03j)  (-5.663127808218050216e-03+2.352504384944160282e-02j)  (-8.857517904587296643e-04+5.399082881296404270e-03j)  (-9.484783988558219761e-03+1.059590105542008824e-02j)  (-9.484783988558219761e-03+1.059590105542008824e-02j)  (-7.332885987530225053e-03-1.189032133223830688e-02j)
 (-4.159344296887154332e-03-6.299853099059945366e-03j)  (8.585622805589910103e-03-3.402247458837711919e-03j)  (8.585622805589910103e-03-3.402247458837711919e-03j)  (7.299252296418172123e-03+1.195468001358272400e-02j)  (6.448218646914556131e-03+0.000000000000000000e+00j)  (1.953185841484587871e-04+4.231686565715420817e-03j)  (1.953185841484587871e-04+4.231686565715420817e-03j)  (-9.427732268868144194e-03+7.653284992757705902e-04j)  (6.448167813442570555e-03+0.000000000000000000e+00j)  (1.953183732100616666e-04+4.231681221523675429e-03j)  (1.953183732100616666e-04+4.231681221523675429e-03j)  (-9.427735487044336740e-03+7.653287535310629745e-04j)  (-6.522605953875251251e-03-9.263772272519709902e-03j)  (-1.163505185960667272e-02+4.244111296323573382e-03j)  (-1.163505185960667272e-02+4.244111296323573382e-03j)  (3.891424341917886030e-03+5.775706514631150220e-04j)  (3.102214648170589090e-03+3.368233747592532575e-03j)  (6.438065466365771282e-03+1.400550908106358919e-02j)  (6.438065466365771282e-03+1.400550908106358919e-02j)  (-1.312427553883991314e-02+1.850961679485423365e-03j)  (1.830522835415238731e-03+1.391040564974495124e-02j)  (-1.646918435285355540e-03-4.634830665572817719e-03j)  (-1.646918435285355540e-03-4.634830665572817719e-03j)  (3.247131837770291505e-04-1.502239986524090201e-02j)  (1.830525340018848961e-03+1.391039751899080489e-02j)  (-1.646923404507494998e-03-4.634831891353482190e-03j)  (-1.646923404507494998e-03-4.634831891353482190e-03j)  (3.247126925429435693e-04-1.502239780505839999e-02j)  (8.286122631945827197e-03-1.977236623964712201e-03j)  (4.595518804491278107e-03-1.136954696404886972e-02j)  (4.595518804491278107e-03-1.136954696404886972e-02j)  (9.852729848563231575e-05+5.568549368975946046e-03j)
 (-8.817453393174457671e-03+2.668934936373140460e-03j)  (-6.234884937469922436e-03-1.244441052146432088e-02j)  (-6.234877184053367813e-03-1.244440883371941871e-02j)  (1.724304852657769851e-02-8.131668517242885558e-03j)  (1.953185841484587871e-04-4.231686565715420817e-03j)  (9.396143035353620235e-03+0.000000000000000000e+00j)  (9.396127904392991698e-03+0.000000000000000000e+00j)  (4.018034077968671855e-04+1.090638210832089831e-02j)  (1.953183732100616666e-04-4.231681221523675429e-03j)  (9.396088409616008136e-03+0.000000000000000000e+00j)  (9.396131132490386992e-03+0.000000000000000000e+00j)  (4.018032870999110667e-04+1.090637905209829520e-02j)  (1.168964811618062628e-02-3.374536941822863650e-03j)  (-3.900158390844750585e-03-7.518675608879486381e-04j)  (-3.900122868280508914e-03-7.518754343037490446e-04j)  (-1.096241533553922627e-02+1.494849417370183687e-03j)  (-5.248932385852935964e-03-1.430108099101147154e-02j)  (1.325165470640240692e-02-7.249957182920533120e-04j)  (1.325165773823116545e-02-7.249991297186658646e-04j)  (7.245287606801638011e-03+2.323439788297822217e-02j)  (1.376265307358917611e-03+4.840047366004312027e-03j)  (-1.499193540245667656e-03+1.477320140001679716e-02j)  (-1.499196784345991750e-03+1.477320758077719891e-02j)  (-1.228677186629019598e-02-5.367483440085586179e-03j)  (1.376270168203370253e-03+4.840048979921927029e-03j)  (-1.499192043897502923e-03+1.477319676321290839e-02j)  (-1.499196132298117072e-03+1.477320556424988399e-02j)  (-1.228677538850953856e-02-5.367484260215883186e-03j)  (-5.320551320836413613e-03+1.081408145932087790e-02j)  (3.067469742411807238e-04-5.655477249894669961e-03j)  (3.067497775273400791e-04-5.655493623428071472e-03j)  (8.476630660605659340e-03-1.113995617984344516e-02j)
 (-8.817453393174457671e-03+2.668934936373140460e-03j)  (-6.234877184053367813e-03-1.244440883371941871e-02j)  (-6.234884937469922436e-03-1.244441052146432088e-02j)  (1.724304852657769851e-02-8.131668517242885558e-03j)  (1.953185841484587871e-04-4.231686565715420817e-03j)  (9.396127904392991698e-03+0.000000000000000000e+00j)  (9.396143035353620235e-03+0.000000000000000000e+00j)  (4.018034077968671855e-04+1.090638210832089831e-02j)  (1.953183732100616666e-04-4.231681221523675429e-03j)  (9.396131132490386992e-03+0.000000000000000000e+00j)  (9.396088409616008136e-03+0.000000000000000000e+00j)  (4.018032870999110667e-04+1.090637905209829520e-02j)  (1.168964811618062628e-02-3.374536941822863650e-03j)  (-3.900122868280508914e-03-7.518754343037490446e-04j)  (-3.900158390844750585e-03-7.518675608879486381e-04j)  (-1.096241533553922627e-02+1.494849417370183687e-03j)  (-5.248932385852935964e-03-1.430108099101147154e-02j)  (1.325165773823116545e-02-7.249991297186658646e-04j)  (1.325165470640240692e-02-7.249957182920533120e-04j)  (7.245287606801638011e-03+2.323439788297822217e-02j)  (1.376265307358917611e-03+4.840047366004312027e-03j)  (-1.499196784345991750e-03+1.477320758077719891e-02j)  (-1.499193540245667656e-03+1.477320140001679716e-02j)  (-1.228677186629019598e-02-5.367483440085586179e-03j)  (1.376270168203370253e-03+4.840048979921927029e-03j)  (-1.499196132298117072e-03+1.477320556424988399e-02j)  (-1.499192043897502923e-03+1.477319676321290839e-02j)  (-1.228677538850953856e-02-5.367484260215883186e-03j)  (-5.320551320836413613e-03+1.081408145932087790e-02j)  (3.067497775273400791e-04-5.655493623428071472e-03j)  (3.067469742411807238e-04-5.655477249894669961e-03j)  (8.476630660605659340e-03-1.113995617984344516e-02j)
 (5.298386872191761937e-03+1.294429130389803707e-02j)  (-1.783872479403568120e-02+6.794265189933766484e-03j)  (-1.783872479403568120e-02+6.794265189933766484e-03j)  (-1.162629056139939665e-02-2.496517008490983444e-02j)  (-9.427732268868144194e-03-7.653284992757705902e-04j)  (4.018034077968671855e-04-1.090638210832089831e-02j)  (4.018034077968671855e-04-1.090638210832089831e-02j)  (1.721493450679394480e-02+0.000000000000000000e+00j)  (-9.427735487044336740e-03-7.653287535310629745e-04j)  (4.018032870999110667e-04-1.090637905209829520e-02j)  (4.018032870999110667e-04-1.090637905209829520e-02j)  (1.721487771251015500e-02+0.000000000000000000e+00j)  (3.703115071804869655e-03+1.353411178661988526e-03j)  (1.129025667534750907e-02-5.654507877546005937e-04j)  (1.129025667534750907e-02-5.654507877546005937e-04j)  (-3.079183639318717417e-03+6.944119063836728771e-03j)  (-1.312966716123217976e-02-2.751561782192540580e-04j)  (-5.458198883170873282e-03-2.390001807136869771e-02j)  (-5.458198883170873282e-03-2.390001807136869771e-02j)  (2.993156852802960483e-02-5.305590959910367124e-03j)  (2.746999233392184454e-03-1.485327744339714692e-02j)  (1.172543726919538301e-02+6.228382713468570003e-03j)  (1.172543726919538301e-02+6.228382713468570003e-03j)  (-5.663127808218050216e-03+2.352504384944160282e-02j)  (2.746998424312063845e-03-1.485327548286337167e-02j)  (1.172544071758246757e-02+6.228383808753955829e-03j)  (1.172544071758246757e-02+6.228383808753955829e-03j)  (-5.663126992050598885e-03+2.352504169073198551e-02j)  (-8.857517904587296643e-04+5.399082881296404270e-03j)  (-9.484783988558219761e-03+1.059590105542008824e-02j)  (-9.484783988558219761e-03+1.059590105542008824e-02j)  (-7.332885987530225053e-03-1.189032133223830688e-02j)
 (7.313158738766296560e-04-4.331250468817641856e-03j)  (-7.897402984922533703e-03-7.197974617536839585e-03j)  (-7.897402984922533703e-03-7.197974617536839585e-03j)  (4.503262763310904131e-03-1.435019836892914612e-03j)  (-6.522605953875251251e-03+9.263772272519709902e-03j)  (1.168964811618062628e-02+3.374536941822863650e-03j)  (1.168964811618062628e-02+3.374536941822863650e-03j)  (3.703115071804869655e-03-1.353411178661988526e-03j)  (-6.522605953875251251e-03+9.263772272519709902e-03j)  (1.168964811618062628e-02+3.374536941822863650e-03j)  (1.168964811618062628e-02+3.374536941822863650e-03j)  (3.703115071804869655e-03-1.353411178661988526e-03j)  (7.694483838520713159e-02+0.000000000000000000e+00j)  (-2.037123901773765962e-03-5.120890688189660978e-02j)  (-2.037123901773765962e-03-5.120890688189660978e-02j)  (-4.039553800923166571e-02+3.179819398663082542e-03j)  (-1.470752791916899761e-02-4.097336911411943866e-02j)  (-1.956202910154901040e-02+7.749345170515521339e-03j)  (-1.956202910154901040e-02+7.749345170515521339e-03j)  (1.183860029862678596e-02+2.601273252743322925e-02j)  (-4.931776750722907665e-02-4.879895420040884432e-03j)  (-2.774890000820606512e-03+4.168042250833054602e-02j)  (-2.774890000820606512e-03+4.168042250833054602e-02j)  (1.987103753919164384e-02+1.763668639795536294e-04j)  (-4.931776750722907665e-02-4.879895420040884432e-03j)  (-2.774890000820606512e-03+4.168042250833054602e-02j)  (-2.774890000820606512e-03+4.168042250833054602e-02j)  (1.987103753919164384e-02+1.763668639795536294e-04j)  (-3.534344081451540331e-02+5.345593446990583308e-02j)  (3.497237324449392615e-02+2.037498302148211746e-02j)  (3.497237324449392615e-02+2.037498302148211746e-02j)  (1.753219284393856339e-02-3.066577597690816129e-02j)
 (7.555112903205572078e-03+8.111458702872584997e-03j)  (-5.012933899909950176e-03+1.422120134092277454e-03j)  (-5.012947085130851389e-03+1.422113789279255257e-03j)  (-9.320784058094135766e-03-1.101111957298432989e-02j)  (-1.163505185960667272e-02-4.244111296323573382e-03j)  (-3.900158390844750585e-03+7.518675608879486381e-04j)  (-3.900122868280508914e-03+7.518754343037490446e-04j)  (1.129025667534750907e-02+5.654507877546005937e-04j)  (-1.163505185960667272e-02-4.244111296323573382e-03j)  (-3.900158390844750585e-03+7.518675608879486381e-04j)  (-3.900122868280508914e-03+7.518754343037490446e-04j)  (1.129025667534750907e-02+5.654507877546005937e-04j)  (-2.037123901773765962e-03+5.120890688189660978e-02j)  (4.082008022962919230e-02+0.000000000000000000e+00j)  (4.082005129769010476e-02+0.000000000000000000e+00j)  (-8.588202296475200151e-04-2.222141592073999944e-02j)  (1.977898594020671696e-02-6.003316060898649699e-03j)  (-1.006127716730964572e-02-2.747696106473101682e-02j)  (-1.006128297790445658e-02-2.747695698092244079e-02j)  (-1.299776225795621558e-05-3.719336080214182797e-04j)  (6.093115597764599614e-03-4.174254092293157303e-02j)  (-1.941785921675679566e-02-1.749389466780910648e-03j)  (-1.941784724111263530e-02-1.749402239233653232e-03j)  (-2.087276209828260991e-03+2.825387986745928406e-02j)  (6.093115597764599614e-03-4.174254092293157303e-02j)  (-1.941785921675679566e-02-1.749389466780910648e-03j)  (-1.941784724111263530e-02-1.749402239233653232e-03j)  (-2.087276209828260991e-03+2.825387986745928406e-02j)  (-3.316638088164759746e-02-2.301142053443692645e-02j)  (-2.012591617980868941e-02+2.951316511978002710e-02j)  (-2.012593394156677110e-02+2.951320082260727728e-02j)  (1.335221820993614562e-02+6.861251047197266563e-03j)
 (7.555112903205572078e-03+8.111458702872584997e-03j)  (-5.012947085130851389e-03+1.422113789279255257e-03j)  (-5.012933899909950176e-03+1.422120134092277454e-03j)  (-9.320784058094135766e-03-1.101111957298432989e-02j)  (-1.163505185960667272e-02-4.244111296323573382e-03j)  (-3.900122868280508914e-03+7.518754343037490446e-04j)  (-3.900158390844750585e-03+7.518675608879486381e-04j)  (1.129025667534750907e-02+5.654507877546005937e-04j)  (-1.163505185960667272e-02-4.244111296323573382e-03j)  (-3.900122868280508914e-03+7.518754343037490446e-04j)  (-3.900158390844750585e-03+7.518675608879486381e-04j)  (1.129025667534750907e-02+5.654507877546005937e-04j)  (-2.037123901773765962e-03+5.120890688189660978e-02j)  (4.082005129769010476e-02+0.000000000000000000e+00j)  (4.082008022962919230e-02+0.000000000000000000e+00j)  (-8.588202296475200151e-04-2.222141592073999944e-02j)  (1.977898594020671696e-02-6.003316060898649699e-03j)  (-1.006128297790445658e-02-2.747695698092244079e-02j)  (-1.006127716730964572e-02-2.747696106473101682e-02j)  (-1.299776225795621558e-05-3.719336080214182797e-04j)  (6.093115597764599614e-03-4.174254092293157303e-02j)  (-1.941784724111263530e-02-1.749402239233653232e-03j)  (-1.941785921675679566e-02-1.749389466780910648e-03j)  (-2.087276209828260991e-03+2.825387986745928406e-02j)  (6.093115597764599614e-03-4.174254092293157303e-02j)  (-1.941784724111263530e-02-1.749402239233653232e-03j)  (-1.941785921675679566e-02-1.749389466780910648e-03j)  (-2.087276209828260991e-03+2.825387986745928406e-02j)  (-3.316638088164759746e-02-2.301142053443692645e-02j)  (-2.012593394156677110e-02+2.951320082260727728e-02j)  (-2.012591617980868941e-02+2.951316511978002710e-02j)  (1.335221820993614562e-02+6.861251047197266563e-03j)
 (4.901902330440756003e-03-8.769030797979004413e-04j)  (8.173877324192694790e-03+1.139752350470938855e-02j)  (8.173877324192694790e-03+1.139752350470938855e-02j)  (-1.268320862155643616e-02+7.384560890536846604e-03j)  (3.891424341917886030e-03-5.775706514631150220e-04j)  (-1.096241533553922627e-02-1.494849417370183687e-03j)  (-1.096241533553922627e-02-1.494849417370183687e-03j)  (-3.079183639318717417e-03-6.944119063836728771e-03j)  (3.891424341917886030e-03-5.775706514631150220e-04j)  (-1.096241533553922627e-02-1.494849417370183687e-03j)  (-1.096241533553922627e-02-1.494849417370183687e-03j)  (-3.079183639318717417e-03-6.944119063836728771e-03j)  (-4.039553800923166571e-02-3.179819398663082542e-03j)  (-8.588202296475200151e-04+2.222141592073999944e-02j)  (-8.588202296475200151e-04+2.222141592073999944e-02j)  (2.471504638678244728e-02+0.000000000000000000e+00j)  (7.723959217530288780e-03+2.778957332534668506e-02j)  (3.169104505877960243e-04+1.893345209464419767e-04j)  (3.169104505877960243e-04+1.893345209464419767e-04j)  (-1.001486606008717035e-02-2.686509565990585074e-02j)  (1.930716651871455108e-02+3.252244706184216627e-03j)  (4.263920906585644266e-03-2.759053173179509127e-02j)  (4.263920906585644266e-03-2.759053173179509127e-02j)  (2.100099699474576261e-04+5.341763292152696590e-04j)  (1.930716651871455108e-02+3.252244706184216627e-03j)  (4.263920906585644266e-03-2.759053173179509127e-02j)  (4.263920906585644266e-03-2.759053173179509127e-02j)  (2.100099699474576261e-04+5.341763292152696590e-04j)  (2.217323461812633831e-02-2.759621237583293266e-02j)  (-1.286410980019215763e-02-7.946545323744020478e-03j)  (-1.286410980019215763e-02-7.946545323744020478e-03j)  (-1.464682064542564312e-02+1.989813975987268085e-02j)
 (-3.300275633867916897e-04-9.529336079303318482e-03j)  (1.976415556104652721e-02-6.431887664872386161e-03j)  (1.976415556104652721e-02-6.431887664872386161e-03j)  (6.201010562461628343e-03+2.333000768436153949e-02j)  (3.102214648170589090e-03-3.368233747592532575e-03j)  (-5.248932385852935964e-03+1.430108099101147154e-02j)  (-5.248932385852935964e-03+1.430108099101147154e-02j)  (-1.312966716123217976e-02+2.751561782192540580e-04j)  (3.102214648170589090e-03-3.368233747592532575e-03j)  (-5.248932385852935964e-03+1.430108099101147154e-02j)  (-5.248932385852935964e-03+1.430108099101147154e-02j)  (-1.312966716123217976e-02+2.751561782192540580e-04j)  (-1.470752791916899761e-02+4.097336911411943866e-02j)  (1.977898594020671696e-02+6.003316060898649699e-03j)  (1.977898594020671696e-02+6.003316060898649699e-03j)  (7.723959217530288780e-03-2.778957332534668506e-02j)  (3.500733626187431391e-02+0.000000000000000000e+00j)  (2.461042511171034303e-04+7.090537150215547521e-03j)  (2.461042511171034303e-04+7.090537150215547521e-03j)  (-3.992821864299332668e-02+3.131048156404755457e-03j)  (6.555386116575902429e-03-1.528506794693996682e-02j)  (-3.090111583562828168e-02-1.419146344259693965e-02j)  (-3.090111583562828168e-02-1.419146344259693965e-02j)  (3.881947222355594182e-03-6.588555634284261678e-03j)  (6.555386116575902429e-03-1.528506794693996682e-02j)  (-3.090111583562828168e-02-1.419146344259693965e-02j)  (-3.090111583562828168e-02-1.419146344259693965e-02j)  (3.881947222355594182e-03-6.588555634284261678e-03j)  (-2.266970077370732140e-02-3.190373306915773172e-02j)  (-8.149569926979469484e-03+9.018206796414364110e-03j)  (-8.149569926979469484e-03+9.018206796414364110e-03j)  (1.847921538732529012e-02+2.448285698851510386e-02j)
 (-2.043914680357345609e-02+4.939891070121583960e-03j)  (-4.428218553722653057e-03-2.398287476311914204e-02j)  (-4.428219604346169194e-03-2.398287731865107048e-02j)  (3.689456306700745342e-02-1.035103094793090282e-02j)  (6.438065466365771282e-03-1.400550908106358919e-02j)  (1.325165470640240692e-02+7.249957182920533120e-04j)  (1.325165773823116545e-02+7.249991297186658646e-04j)  (-5.458198883170873282e-03+2.390001807136869771e-02j)  (6.438065466365771282e-03-1.400550908106358919e-02j)  (1.325165470640240692e-02+7.249957182920533120e-04j)  (1.325165773823116545e-02+7.249991297186658646e-04j)  (-5.458198883170873282e-03+2.390001807136869771e-02j)  (-1.956202910154901040e-02-7.749345170515521339e-03j)  (-1.006127716730964572e-02+2.747696106473101682e-02j)  (-1.006128297790445658e-02+2.747695698092244079e-02j)  (3.169104505877960243e-04-1.893345209464419767e-04j)  (2.461042511171034303e-04-7.090537150215547521e-03j)  (4.053794508400338642e-02+0.000000000000000000e+00j)  (4.053800656377268274e-02+0.000000000000000000e+00j)  (1.448366593863621016e-03+3.587773365978674800e-02j)  (3.009140639791574659e-02+1.682946547600910892e-02j)  (-4.346521236465668118e-03+6.294104732284330414e-03j)  (-4.346518736451054389e-03+6.294104084551705933e-03j)  (-3.591535254280187744e-02-1.731709017246740173e-02j)  (3.009140639791574659e-02+1.682946547600910892e-02j)  (-4.346521236465668118e-03+6.294104732284330414e-03j)  (-4.346518736451054389e-03+6.294104084551705933e-03j)  (-3.591535254280187744e-02-1.731709017246740173e-02j)  (9.067483800972516925e-03-8.449529442794128514e-03j)  (-1.671482439285653168e-02-2.622327203143692831e-02j)  (-1.671482678220815449e-02-2.622327010227057040e-02j)  (9.780305452823561188e-03-3.467745225709080274e-03j)
 (-2.043914680357345609e-02+4.939891070121583960e-03j)  (-4.428219604346169194e-03-2.398287731865107048e-02j)  (-4.428218553722653057e-03-2.398287476311914204e-02j)  (3.689456306700745342e-02-1.035103094793090282e-02j)  (6.438065466365771282e-03-1.400550908106358919e-02j)  (1.325165773823116545e-02+7.249991297186658646e-04j)  (1.325165470640240692e-02+7.249957182920533120e-04j)  (-5.458198883170873282e-03+2.390001807136869771e-02j)  (6.438065466365771282e-03-1.400550908106358919e-02j)  (1.325165773823116545e-02+7.249991297186658646e-04j)  (1.325165470640240692e-02+7.249957182920533120e-04j)  (-5.458198883170873282e-03+2.390001807136869771e-02j)  (-1.956202910154901040e-02-7.749345170515521339e-03j)  (-1.006128297790445658e-02+2.747695698092244079e-02j)  (-1.006127716730964572e-02+2.747696106473101682e-02j)  (3.169104505877960243e-04-1.893345209464419767e-04j)  (2.461042511171034303e-04-7.090537150215547521e-03j)  (4.053800656377268274e-02+0.000000000000000000e+00j)  (4.053794508400338642e-02+0.000000000000000000e+00j)  (1.448366593863621016e-03+3.587773365978674800e-02j)  (3.009140639791574659e-02+1.682946547600910892e-02j)  (-4.346518736451054389e-03+6.294104084551705933e-03j)  (-4.346521236465668118e-03+6.294104732284330414e-03j)  (-3.591535254280187744e-02-1.731709017246740173e-02j)  (3.009140639791574659e-02+1.682946547600910892e-02j)  (-4.346518736451054389e-03+6.294104084551705933e-03j)  (-4.346521236465668118e-03+6.294104732284330414e-03j)  (-3.591535254280187744e-02-1.731709017246740173e-02j)  (9.067483800972516925e-03-8.449529442794128514e-03j)  (-1.671482678220815449e-02-2.622327010227057040e-02j)  (-1.671482439285653168e-02-2.622327203143692831e-02j)  (9.780305452823561188e-03-3.467745225709080274e-03j)
 (2.514255454355646385e-03+2.417995724878195529e-02j)  (-3.736628451777596061e-02+7.328433649791682783e-03j)  (-3.736628451777596061e-02+7.328433649791682783e-03j)  (-1.066213221109070693e-02-5.023855278178653710e-02j)  (-1.312427553883991314e-02-1.850961679485423365e-03j)  (7.245287606801638011e-03-2.323439788297822217e-02j)  (7.245287606801638011e-03-2.323439788297822217e-02j)  (2.993156852802960483e-02+5.305590959910367124e-03j)  (-1.312427553883991314e-02-1.850961679485423365e-03j)  (7.245287606801638011e-03-2.323439788297822217e-02j)  (7.245287606801638011e-03-2.323439788297822217e-02j)  (2.993156852802960483e-02+5.305590959910367124e-03j)  (1.183860029862678596e-02-2.601273252743322925e-02j)  (-1.299776225795621558e-05+3.719336080214182797e-04j)  (-1.299776225795621558e-05+3.719336080214182797e-04j)  (-1.001486606008717035e-02+2.686509565990585074e-02j)  (-3.992821864299332668e-02-3.131048156404755457e-03j)  (1.448366593863621016e-03-3.587773365978674800e-02j)  (1.448366593863621016e-03-3.587773365978674800e-02j)  (6.557227295396704514e-02+0.000000000000000000e+00j)  (5.055469211199899518e-03-6.177784348429148781e-03j)  (3.403622707042602141e-02+1.984506317774330578e-02j)  (3.403622707042602141e-02+1.984506317774330578e-02j)  (-1.769312484237362329e-02+3.128423458386866279e-02j)  (5.055469211199899518e-03-6.177784348429148781e-03j)  (3.403622707042602141e-02+1.984506317774330578e-02j)  (3.403622707042602141e-02+1.984506317774330578e-02j)  (-1.769312484237362329e-02+3.128423458386866279e-02j)  (1.433974582297412557e-02+2.691496782702482507e-02j)  (-1.025668279747460679e-02+2.787960791066954915e-03j)  (-1.025668279747460679e-02+2.787960791066954915e-03j)  (-1.868249733967503046e-02-3.290607470442924454e-02j)
 (-9.279519070715815110e-03+1.090340161720254261e-02j)  (-5.569687645923896216e-03-7.946631252405194842e-03j)  (-5.569687645923896216e-03-7.946631252405194842e-03j)  (1.387912477285568706e-02-1.577833844717794684e-02j)  (1.830525340018848961e-03-1.391039751899080489e-02j)  (1.376270168203370253e-03-4.840048979921927029e-03j)  (1.376270168203370253e-03-4.840048979921927029e-03j)  (2.746998424312063845e-03+1.485327548286337167e-02j)  (1.830522835415238731e-03-1.391040564974495124e-02j)  (1.376265307358917611e-03-4.840047366004312027e-03j)  (1.376265307358917611e-03-4.840047366004312027e-03j)  (2.746999233392184454e-03+1.485327744339714692e-02j)  (-4.931776750722907665e-02+4.879895420040884432e-03j)  (6.093115597764599614e-03+4.174254092293157303e-02j)  (6.093115597764599614e-03+4.174254092293157303e-02j)  (1.930716651871455108e-02-3.252244706184216627e-03j)  (6.555386116575902429e-03+1.528506794693996682e-02j)  (3.009140639791574659e-02-1.682946547600910892e-02j)  (3.009140639791574659e-02-1.682946547600910892e-02j)  (5.055469211199899518e-03+6.177784348429148781e-03j)  (4.452408156356828933e-02+0.000000000000000000e+00j)  (-5.906957137338142601e-04-1.544925931056265016e-02j)  (-5.906957137338142601e-04-1.544925931056265016e-02j)  (-3.343074880995600823e-02+2.655331943879638435e-03j)  (4.452413744324717343e-02+0.000000000000000000e+00j)  (-5.906955868756747071e-04-1.544925607863559605e-02j)  (-5.906955868756747071e-04-1.544925607863559605e-02j)  (-3.343074692775243467e-02+2.655331795714035818e-03j)  (1.699575005943006548e-02-3.406476527641933566e-02j)  (-3.418117870590432761e-02-1.691493881599275689e-02j)  (-3.418117870590432761e-02-1.691493881599275689e-02j)  (-3.204863130485209946e-03+1.054894148638860912e-02j)
 (4.765501823372332232e-03+8.183274302320284188e-03j)  (-1.480244528237656745e-02+1.434047684108614475e-02j)  (-1.480244506284992753e-02+1.434048119797669101e-02j)  (-1.599434707298198061e-02-1.789348834271345043e-02j)  (-1.646923404507494998e-03+4.634831891353482190e-03j)  (-1.499192043897502923e-03-1.477319676321290839e-02j)  (-1.499196132298117072e-03-1.477320556424988399e-02j)  (1.172544071758246757e-02-6.228383808753955829e-03j)  (-1.646918435285355540e-03+4.634830665572817719e-03j)  (-1.499193540245667656e-03-1.477320140001679716e-02j)  (-1.499196784345991750e-03-1.477320758077719891e-02j)  (1.172543726919538301e-02-6.228382713468570003e-03j)  (-2.774890000820606512e-03-4.168042250833054602e-02j)  (-1.941785921675679566e-02+1.749389466780910648e-03j)  (-1.941784724111263530e-02+1.749402239233653232e-03j)  (4.263920906585644266e-03+2.759053173179509127e-02j)  (-3.090111583562828168e-02+1.419146344259693965e-02j)  (-4.346521236465668118e-03-6.294104732284330414e-03j)  (-4.346518736451054389e-03-6.294104084551705933e-03j)  (3.403622707042602141e-02-1.984506317774330578e-02j)  (-5.906957137338142601e-04+1.544925931056265016e-02j)  (3.307040001793627032e-02+0.000000000000000000e+00j)  (3.307045675303433435e-02+0.000000000000000000e+00j)  (2.980787168880760980e-04+8.037866433142399833e-03j)  (-5.906955868756747071e-04+1.544925607863559605e-02j)  (3.307045819754751703e-02+0.000000000000000000e+00j)  (3.307045486510396676e-02+0.000000000000000000e+00j)  (2.980787910903503059e-04+8.037868325070725642e-03j)  (3.239629852809637611e-02+1.932887607690492865e-02j)  (4.034633815194860543e-03-1.030375678758052929e-02j)  (4.034641165600211764e-03-1.030375899950865780e-02j)  (-2.638695529571451204e-02-1.413947561319350670e-02j)
 (4.765501823372332232e-03+8.183274302320284188e-03j)  (-1.480244506284992753e-02+1.434048119797669101e-02j)  (-1.480244528237656745e-02+1.434047684108614475e-02j)  (-1.599434707298198061e-02-1.789348834271345043e-02j)  (-1.646923404507494998e-03+4.634831891353482190e-03j)  (-1.499196132298117072e-03-1.477320556424988399e-02j)  (-1.499192043897502923e-03-1.477319676321290839e-02j)  (1.172544071758246757e-02-6.228383808753955829e-03j)  (-1.646918435285355540e-03+4.634830665572817719e-03j)  (-1.499196784345991750e-03-1.477320758077719891e-02j)  (-1.499193540245667656e-03-1.477320140001679716e-02j)  (1.172543726919538301e-02-6.228382713468570003e-03j)  (-2.774890000820606512e-03-4.168042250833054602e-02j)  (-1.941784724111263530e-02+1.749402239233653232e-03j)  (-1.941785921675679566e-02+1.749389466780910648e-03j)  (4.263920906585644266e-03+2.759053173179509127e-02j)  (-3.090111583562828168e-02+1.419146344259693965e-02j)  (-4.346518736451054389e-03-6.294104084551705933e-03j)  (-4.346521236465668118e-03-6.294104732284330414e-03j)  (3.403622707042602141e-02-1.984506317774330578e-02j)  (-5.906957137338142601e-04+1.544925931056265016e-02j)  (3.307045675303433435e-02+0.000000000000000000e+00j)  (3.307040001793627032e-02+0.000000000000000000e+00j)  (2.980787168880760980e-04+8.037866433142399833e-03j)  (-5.906955868756747071e-04+1.544925607863559605e-02j)  (3.307045486510396676e-02+0.000000000000000000e+00j)  (3.307045819754751703e-02+0.000000000000000000e+00j)  (2.980787910903503059e-04+8.037868325070725642e-03j)  (3.239629852809637611e-02+1.932887607690492865e-02j)  (4.034641165600211764e-03-1.030375899950865780e-02j)  (4.034633815194860543e-03-1.030375678758052929e-02j)  (-2.638695529571451204e-02-1.413947561319350670e-02j)
 (1.605464385911280212e-02-1.329360824155443634e-02j)  (1.469593626667987582e-02+1.927464984232863179e-02j)  (1.469593626667987582e-02+1.927464984232863179e-02j)  (-2.823442634501072135e-02+2.549345655292035301e-02j)  (3.247126925429435693e-04+1.502239780505839999e-02j)  (-1.228677538850953856e-02+5.367484260215883186e-03j)  (-1.228677538850953856e-02+5.367484260215883186e-03j)  (-5.663126992050598885e-03-2.352504169073198551e-02j)  (3.247131837770291505e-04+1.502239986524090201e-02j)  (-1.228677186629019598e-02+5.367483440085586179e-03j)  (-1.228677186629019598e-02+5.367483440085586179e-03j)  (-5.663127808218050216e-03-2.352504384944160282e-02j)  (1.987103753919164384e-02-1.763668639795536294e-04j)  (-2.087276209828260991e-03-2.825387986745928406e-02j)  (-2.087276209828260991e-03-2.825387986745928406e-02j)  (2.100099699474576261e-04-5.341763292152696590e-04j)  (3.881947222355594182e-03+6.588555634284261678e-03j)  (-3.591535254280187744e-02+1.731709017246740173e-02j)  (-3.591535254280187744e-02+1.731709017246740173e-02j)  (-1.769312484237362329e-02-3.128423458386866279e-02j)  (-3.343074880995600823e-02-2.655331943879638435e-03j)  (2.980787168880760980e-04-8.037866433142399833e-03j)  (2.980787168880760980e-04-8.037866433142399833e-03j)  (3.925261862964606746e-02+0.000000000000000000e+00j)  (-3.343074692775243467e-02-2.655331795714035818e-03j)  (2.980787910903503059e-04-8.037868325070725642e-03j)  (2.980787910903503059e-04-8.037868325070725642e-03j)  (3.925267815526393977e-02+0.000000000000000000e+00j)  (-4.992328668575692942e-03+1.015452934680152915e-02j)  (2.553802994865326734e-02+1.640124993004793072e-02j)  (2.553802994865326734e-02+1.640124993004793072e-02j)  (-6.754596001360180062e-03+8.079505502031694708e-03j)
 (-9.279519070715815110e-03+1.090340161720254261e-02j)  (-5.569687645923896216e-03-7.946631252405194842e-03j)  (-5.569687645923896216e-03-7.946631252405194842e-03j)  (1.387912477285568706e-02-1.577833844717794684e-02j)  (1.830522835415238731e-03-1.391040564974495124e-02j)  (1.376265307358917611e-03-4.840047366004312027e-03j)  (1.376265307358917611e-03-4.840047366004312027e-03j)  (2.746999233392184454e-03+1.485327744339714692e-02j)  (1.830525340018848961e-03-1.391039751899080489e-02j)  (1.376270168203370253e-03-4.840048979921927029e-03j)  (1.376270168203370253e-03-4.840048979921927029e-03j)  (2.746998424312063845e-03+1.485327548286337167e-02j)  (-4.931776750722907665e-02+4.879895420040884432e-03j)  (6.093115597764599614e-03+4.174254092293157303e-02j)  (6.093115597764599614e-03+4.174254092293157303e-02j)  (1.930716651871455108e-02-3.252244706184216627e-03j)  (6.555386116575902429e-03+1.528506794693996682e-02j)  (3.009140639791574659e-02-1.682946547600910892e-02j)  (3.009140639791574659e-02-1.682946547600910892e-02j)  (5.055469211199899518e-03+6.177784348429148781e-03j)  (4.452413744324717343e-02+0.000000000000000000e+00j)  (-5.906955868756747071e-04-1.544925607863559605e-02j)  (-5.906955868756747071e-04-1.544925607863559605e-02j)  (-3.343074692775243467e-02+2.655331795714035818e-03j)  (4.452408156356828933e-02+0.000000000000000000e+00j)  (-5.906957137338142601e-04-1.544925931056265016e-02j)  (-5.906957137338142601e-04-1.544925931056265016e-02j)  (-3.343074880995600823e-02+2.655331943879638435e-03j)  (1.699575005943006548e-02-3.406476527641933566e-02j)  (-3.418117870590432761e-02-1.691493881599275689e-02j)  (-3.418117870590432761e-02-1.691493881599275689e-02j)  (-3.204863130485209946e-03+1.054894148638860912e-02j)
 (4.765501823372332232e-03+8.183274302320284188e-03j)  (-1.480244528237656745e-02+1.434047684108614475e-02j)  (-1.480244506284992753e-02+1.434048119797669101e-02j)  (-1.599434707298198061e-02-1.789348834271345043e-02j)  (-1.646918435285355540e-03+4.634830665572817719e-03j)  (-1.499193540245667656e-03-1.477320140001679716e-02j)  (-1.499196784345991750e-03-1.477320758077719891e-02j)  (1.172543726919538301e-02-6.228382713468570003e-03j)  (-1.646923404507494998e-03+4.634831891353482190e-03j)  (-1.499192043897502923e-03-1.477319676321290839e-02j)  (-1.499196132298117072e-03-1.477320556424988399e-02j)  (1.172544071758246757e-02-6.228383808753955829e-03j)  (-2.774890000820606512e-03-4.168042250833054602e-02j)  (-1.941785921675679566e-02+1.749389466780910648e-03j)  (-1.941784724111263530e-02+1.749402239233653232e-03j)  (4.263920906585644266e-03+2.759053173179509127e-02j)  (-3.090111583562828168e-02+1.419146344259693965e-02j)  (-4.346521236465668118e-03-6.294104732284330414e-03j)  (-4.346518736451054389e-03-6.294104084551705933e-03j)  (3.403622707042602141e-02-1.984506317774330578e-02j)  (-5.906955868756747071e-04+1.544925607863559605e-02j)  (3.307045819754751703e-02+0.000000000000000000e+00j)  (3.307045486510396676e-02+0.000000000000000000e+00j)  (2.980787910903503059e-04+8.037868325070725642e-03j)  (-5.906957137338142601e-04+1.544925931056265016e-02j)  (3.307040001793627032e-02+0.000000000000000000e+00j)  (3.307045675303433435e-02+0.000000000000000000e+00j)  (2.980787168880760980e-04+8.037866433142399833e-03j)  (3.239629852809637611e-02+1.932887607690492865e-02j)  (4.034633815194860543e-03-1.030375678758052929e-02j)  (4.034641165600211764e-03-1.030375899950865780e-02j)  (-2.638695529571451204e-02-1.413947561319350670e-02j)
 (4.765501823372332232e-03+8.183274302320284188e-03j)  (-1.480244506284992753e-02+1.434048119797669101e-02j)  (-1.480244528237656745e-02+1.434047684108614475e-02j)  (-1.599434707298198061e-02-1.789348834271345043e-02j)  (-1.646918435285355540e-03+4.634830665572817719e-03j)  (-1.499196784345991750e-03-1.477320758077719891e-02j)  (-1.499193540245667656e-03-1.477320140001679716e-02j)  (1.172543726919538301e-02-6.228382713468570003e-03j)  (-1.646923404507494998e-03+4.634831891353482190e-03j)  (-1.499196132298117072e-03-1.477320556424988399e-02j)  (-1.499192043897502923e-03-1.477319676321290839e-02j)  (1.172544071758246757e-02-6.228383808753955829e-03j)  (-2.774890000820606512e-03-4.168042250833054602e-02j)  (-1.941784724111263530e-02+1.749402239233653232e-03j)  (-1.941785921675679566e-02+1.749389466780910648e-03j)  (4.263920906585644266e-03+2.759053173179509127e-02j)  (-3.090111583562828168e-02+1.419146344259693965e-02j)  (-4.346518736451054389e-03-6.294104084551705933e-03j)  (-4.346521236465668118e-03-6.294104732284330414e-03j)  (3.403622707042602141e-02-1.984506317774330578e-02j)  (-5.906955868756747071e-04+1.544925607863559605e-02j)  (3.307045486510396676e-02+0.000000000000000000e+00j)  (3.307045819754751703e-02+0.000000000000000000e+00j)  (2.980787910903503059e-04+8.037868325070725642e-03j)  (-5.906957137338142601e-04+1.544925931056265016e-02j)  (3.307045675303433435e-02+0.000000000000000000e+00j)  (3.307040001793627032e-02+0.000000000000000000e+00j)  (2.980787168880760980e-04+8.037866433142399833e-03j)  (3.239629852809637611e-02+1.932887607690492865e-02j)  (4.034641165600211764e-03-1.030375899950865780e-02j)  (4.034633815194860543e-03-1.030375678758052929e-02j)  (-2.638695529571451204e-02-1.413947561319350670e-02j)
 (1.605464385911280212e-02-1.329360824155443634e-02j)  (1.469593626667987582e-02+1.927464984232863179e-02j)  (1.469593626667987582e-02+1.927464984232863179e-02j)  (-2.823442634501072135e-02+2.549345655292035301e-02j)  (3.247131837770291505e-04+1.502239986524090201e-02j)  (-1.228677186629019598e-02+5.367483440085586179e-03j)  (-1.228677186629019598e-02+5.367483440085586179e-03j)  (-5.663127808218050216e-03-2.352504384944160282e-02j)  (3.247126925429435693e-04+1.502239780505839999e-02j)  (-1.228677538850953856e-02+5.367484260215883186e-03j)  (-1.228677538850953856e-02+5.367484260215883186e-03j)  (-5.663126992050598885e-03-2.352504169073198551e-02j)  (1.987103753919164384e-02-1.763668639795536294e-04j)  (-2.087276209828260991e-03-2.825387986745928406e-02j)  (-2.087276209828260991e-03-2.825387986745928406e-02j)  (2.100099699474576261e-04-5.341763292152696590e-04j)  (3.881947222355594182e-03+6.588555634284261678e-03j)  (-3.591535254280187744e-02+1.731709017246740173e-02j)  (-3.591535254280187744e-02+1.731709017246740173e-02j)  (-1.769312484237362329e-02-3.128423458386866279e-02j)  (-3.343074692775243467e-02-2.655331795714035818e-03j)  (2.980787910903503059e-04-8.037868325070725642e-03j)  (2.980787910903503059e-04-8.037868325070725642e-03j)  (3.925267815526393977e-02+0.000000000000000000e+00j)  (-3.343074880995600823e-02-2.655331943879638435e-03j)  (2.980787168880760980e-04-8.037866433142399833e-03j)  (2.980787168880760980e-04-8.037866433142399833e-03j)  (3.925261862964606746e-02+0.000000000000000000e+00j)  (-4.992328668575692942e-03+1.015452934680152915e-02j)  (2.553802994865326734e-02+1.640124993004793072e-02j)  (2.553802994865326734e-02+1.640124993004793072e-02j)  (-6.754596001360180062e-03+8.079505502031694708e-03j)
 (-1.466599185468751918e-04+1.785909591755727556e-03j)  (-1.712351382024270919e-03+1.310811760385731037e-02j)  (-1.712351382024270919e-03+1.310811760385731037e-02j)  (-9.351938642085838235e-03-2.641061539428552277e-03j)  (8.286122631945827197e-03+1.977236623964712201e-03j)  (-5.320551320836413613e-03-1.081408145932087790e-02j)  (-5.320551320836413613e-03-1.081408145932087790e-02j)  (-8.857517904587296643e-04-5.399082881296404270e-03j)  (8.286122631945827197e-03+1.977236623964712201e-03j)  (-5.320551320836413613e-03-1.081408145932087790e-02j)  (-5.320551320836413613e-03-1.081408145932087790e-02j)  (-8.857517904587296643e-04-5.399082881296404270e-03j)  (-3.534344081451540331e-02-5.345593446990583308e-02j)  (-3.316638088164759746e-02+2.301142053443692645e-02j)  (-3.316638088164759746e-02+2.301142053443692645e-02j)  (2.217323461812633831e-02+2.759621237583293266e-02j)  (-2.266970077370732140e-02+3.190373306915773172e-02j)  (9.067483800972516925e-03+8.449529442794128514e-03j)  (9.067483800972516925e-03+8.449529442794128514e-03j)  (1.433974582297412557e-02-2.691496782702482507e-02j)  (1.699575005943006548e-02+3.406476527641933566e-02j)  (3.239629852809637611e-02-1.932887607690492865e-02j)  (3.239629852809637611e-02-1.932887607690492865e-02j)  (-4.992328668575692942e-03-1.015452934680152915e-02j)  (1.699575005943006548e-02+3.406476527641933566e-02j)  (3.239629852809637611e-02-1.932887607690492865e-02j)  (3.239629852809637611e-02-1.932887607690492865e-02j)  (-4.992328668575692942e-03-1.015452934680152915e-02j)  (5.425202246133761785e-02+0.000000000000000000e+00j)  (-1.200215098398144369e-03-3.053586791652293173e-02j)  (-1.200215098398144369e-03-3.053586791652293173e-02j)  (-3.243029386203177128e-02+2.565763377831277534e-03j)
 (2.841091404738811926e-03-1.325494885741963259e-02j)  (9.528749447694587552e-03+3.497275751456313617e-03j)  (9.528749787467809262e-03+3.497269211455208710e-03j)  (-4.004868710836981260e-03+2.030241887818836147e-02j)  (4.595518804491278107e-03+1.136954696404886972e-02j)  (3.067469742411807238e-04+5.655477249894669961e-03j)  (3.067497775273400791e-04+5.655493623428071472e-03j)  (-9.484783988558219761e-03-1.059590105542008824e-02j)  (4.595518804491278107e-03+1.136954696404886972e-02j)  (3.067469742411807238e-04+5.655477249894669961e-03j)  (3.067497775273400791e-04+5.655493623428071472e-03j)  (-9.484783988558219761e-03-1.059590105542008824e-02j)  (3.497237324449392615e-02-2.037498302148211746e-02j)  (-2.012591617980868941e-02-2.951316511978002710e-02j)  (-2.012593394156677110e-02-2.951320082260727728e-02j)  (-1.286410980019215763e-02+7.946545323744020478e-03j)  (-8.149569926979469484e-03-9.018206796414364110e-03j)  (-1.671482439285653168e-02+2.622327203143692831e-02j)  (-1.671482678220815449e-02+2.622327010227057040e-02j)  (-1.025668279747460679e-02-2.787960791066954915e-03j)  (-3.418117870590432761e-02+1.691493881599275689e-02j)  (4.034633815194860543e-03+1.030375678758052929e-02j)  (4.034641165600211764e-03+1.030375899950865780e-02j)  (2.553802994865326734e-02-1.640124993004793072e-02j)  (-3.418117870590432761e-02+1.691493881599275689e-02j)  (4.034633815194860543e-03+1.030375678758052929e-02j)  (4.034641165600211764e-03+1.030375899950865780e-02j)  (2.553802994865326734e-02-1.640124993004793072e-02j)  (-1.200215098398144369e-03+3.053586791652293173e-02j)  (3.292001286551831524e-02+0.000000000000000000e+00j)  (3.292005611874639776e-02+0.000000000000000000e+00j)  (-2.863463897144705324e-04-7.156513143276079132e-03j)
 (2.841091404738811926e-03-1.325494885741963259e-02j)  (9.528749787467809262e-03+3.497269211455208710e-03j)  (9.528749447694587552e-03+3.497275751456313617e-03j)  (-4.004868710836981260e-03+2.030241887818836147e-02j)  (4.595518804491278107e-03+1.136954696404886972e-02j)  (3.067497775273400791e-04+5.655493623428071472e-03j)  (3.067469742411807238e-04+5.655477249894669961e-03j)  (-9.484783988558219761e-03-1.059590105542008824e-02j)  (4.595518804491278107e-03+1.136954696404886972e-02j)  (3.067497775273400791e-04+5.655493623428071472e-03j)  (3.067469742411807238e-04+5.655477249894669961e-03j)  (-9.484783988558219761e-03-1.059590105542008824e-02j)  (3.497237324449392615e-02-2.037498302148211746e-02j)  (-2.012593394156677110e-02-2.951320082260727728e-02j)  (-2.012591617980868941e-02-2.951316511978002710e-02j)  (-1.286410980019215763e-02+7.946545323744020478e-03j)  (-8.149569926979469484e-03-9.018206796414364110e-03j)  (-1.671482678220815449e-02+2.622327010227057040e-02j)  (-1.671482439285653168e-02+2.622327203143692831e-02j)  (-1.025668279747460679e-02-2.787960791066954915e-03j)  (-3.418117870590432761e-02+1.691493881599275689e-02j)  (4.034641165600211764e-03+1.030375899950865780e-02j)  (4.034633815194860543e-03+1.030375678758052929e-02j)  (2.553802994865326734e-02-1.640124993004793072e-02j)  (-3.418117870590432761e-02+1.691493881599275689e-02j)  (4.034641165600211764e-03+1.030375899950865780e-02j)  (4.034633815194860543e-03+1.030375678758052929e-02j)  (2.553802994865326734e-02-1.640124993004793072e-02j)  (-1.200215098398144369e-03+3.053586791652293173e-02j)  (3.292005611874639776e-02+0.000000000000000000e+00j)  (3.292001286551831524e-02+0.000000000000000000e+00j)  (-2.863463897144705324e-04-7.156513143276079132e-03j)
 (-9.046319603420645630e-03-4.157920656776618179e-03j)  (5.490374419661988442e-03-1.960067985576425739e-02j)  (5.490374419661988442e-03-1.960067985576425739e-02j)  (2.341973115154777699e-02+6.782760937149084554e-03j)  (9.852729848563231575e-05-5.568549368975946046e-03j)  (8.476630660605659340e-03+1.113995617984344516e-02j)  (8.476630660605659340e-03+1.113995617984344516e-02j)  (-7.332885987530225053e-03+1.189032133223830688e-02j)  (9.852729848563231575e-05-5.568549368975946046e-03j)  (8.476630660605659340e-03+1.113995617984344516e-02j)  (8.476630660605659340e-03+1.113995617984344516e-02j)  (-7.332885987530225053e-03+1.189032133223830688e-02j)  (1.753219284393856339e-02+3.066577597690816129e-02j)  (1.335221820993614562e-02-6.861251047197266563e-03j)  (1.335221820993614562e-02-6.861251047197266563e-03j)  (-1.464682064542564312e-02-1.989813975987268085e-02j)  (1.847921538732529012e-02-2.448285698851510386e-02j)  (9.780305452823561188e-03+3.467745225709080274e-03j)  (9.780305452823561188e-03+3.467745225709080274e-03j)  (-1.868249733967503046e-02+3.290607470442924454e-02j)  (-3.204863130485209946e-03-1.054894148638860912e-02j)  (-2.638695529571451204e-02+1.413947561319350670e-02j)  (-2.638695529571451204e-02+1.413947561319350670e-02j)  (-6.754596001360180062e-03-8.079505502031694708e-03j)  (-3.204863130485209946e-03-1.054894148638860912e-02j)  (-2.638695529571451204e-02+1.413947561319350670e-02j)  (-2.638695529571451204e-02+1.413947561319350670e-02j)  (-6.754596001360180062e-03-8.079505502031694708e-03j)  (-3.243029386203177128e-02-2.565763377831277534e-03j)  (-2.863463897144705324e-04+7.156513143276079132e-03j)  (-2.863463897144705324e-04+7.156513143276079132e-03j)  (2.744020806844072596e-02+0.000000000000000000e+00j)


==> F3_H.txt <==
 (1.463659584590373264e-01+0.000000000000000000e+00j)  (-5.173459179483438225e-02-1.328899392901500970e-02j)  (-5.173459179483438225e-02-1.328899392901500970e-02j)  (3.461691528171139537e-02+7.752316002281641437e-03j)  (-2.558550589988242002e-02-8.269888817652154556e-02j)  (4.915484453229828146e-03+3.956994994903784840e-02j)  (4.915484453229828146e-03+3.956994994903784840e-02j)  (5.222560476498490194e-03-1.272258743055052800e-02j)  (-2.558550589988242002e-02-8.269888817652154556e-02j)  (4.915484453229828146e-03+3.956994994903784840e-02j)  (4.915484453229828146e-03+3.956994994903784840e-02j)  (5.222560476498490194e-03-1.272258743055052800e-02j)  (-5.027340978615345984e-02+3.446431979075292168e-02j)  (1.433279924105235539e-02-2.094110653225659483e-03j)  (1.433279924105235539e-02-2.094110653225659483e-03j)  (-1.942776108394261153e-02+1.438209244801592901e-02j)  (2.208884360988161433e-02+4.060989910419789128e-02j)  (-4.123448537832023059e-02+2.786776705289437453e-02j)  (-4.123448537832023059e-02+2.786776705289437453e-02j)  (3.875037769237070495e-02-5.303911033692141480e-02j)  (2.146788683871292056e-02-1.850428754985682447e-02j)  (2.694526275039485150e-02+2.228133952981749613e-02j)  (2.694526275039485150e-02+2.228133952981749613e-02j)  (-3.329827546177705627e-02-9.363117104358272685e-03j)  (2.146788683871292056e-02-1.850428754985682447e-02j)  (2.694526275039485150e-02+2.228133952981749613e-02j)  (2.694526275039485150e-02+2.228133952981749613e-02j)  (-3.329827546177705627e-02-9.363117104358272685e-03j)  (-1.746726770905133314e-02-6.185746965026061445e-03j)  (5.134276734280161097e-03-1.439498461333178769e-02j)  (5.134276734280161097e-03-1.439498461333178769e-02j)  (-2.888998925112672925e-03+3.154303201936652090e-02j)
 (-5.173459179483438225e-02+1.328899392901500970e-02j)  (2.777229834473073783e-02+0.000000000000000000e+00j)  (2.777261366698340062e-02+0.000000000000000000e+00j)  (-3.203866297301378487e-03-2.615063807553442022e-03j)  (1.845491561942430234e-02+3.599541924216630162e-02j)  (-1.313910344062483963e-03-4.444186458138237560e-03j)  (-1.313912349768677108e-03-4.444192887493867046e-03j)  (8.369976977727185130e-03+2.048984717664973851e-02j)  (1.845491561942430234e-02+3.599541924216630162e-02j)  (-1.313910344062483963e-03-4.444186458138237560e-03j)  (-1.313912349768677108e-03-4.444192887493867046e-03j)  (8.369976977727185130e-03+2.048984717664973851e-02j)  (6.631548041314687912e-03-1.230050084958493259e-02j)  (-1.910745033285146319e-02+1.316077293496649252e-02j)  (-1.910744578859885356e-02+1.316076982155997555e-02j)  (-1.274762026177549828e-02+1.421380853521805876e-02j)  (-9.667951884443562807e-03-1.404269740816311771e-02j)  (1.690113610529366331e-02-1.566970589159737137e-02j)  (1.690120587808557895e-02-1.566970613692011613e-02j)  (-4.747968987468742172e-03+2.044927302751842896e-02j)  (-4.735965579360781538e-03+1.235184108298118325e-02j)  (-8.416636199061446055e-03-1.273478541259513751e-03j)  (-8.416638010897092848e-03-1.273507151875228434e-03j)  (2.108607689845625605e-02+7.387933971804404483e-03j)  (-4.735965579360781538e-03+1.235184108298118325e-02j)  (-8.416636199061446055e-03-1.273478541259513751e-03j)  (-8.416638010897092848e-03-1.273507151875228434e-03j)  (2.108607689845625605e-02+7.387933971804404483e-03j)  (2.888385667304995373e-03+5.262246402474967354e-03j)  (-6.344350681807176158e-03+1.417453114995513921e-02j)  (-6.344357841252241600e-03+1.417453368804335451e-02j)  (-8.448716208060083263e-03+2.475267137416658526e-03j)
 (-5.173459179483438225e-02+1.328899392901500970e-02j)  (2.777261366698340062e-02+0.000000000000000000e+00j)  (2.777229834473073783e-02+0.000000000000000000e+00j)  (-3.203866297301378487e-03-2.615063807553442022e-03j)  (1.845491561942430234e-02+3.599541924216630162e-02j)  (-1.313912349768677108e-03-4.444192887493867046e-03j)  (-1.313910344062483963e-03-4.444186458138237560e-03j)  (8.369976977727185130e-03+2.048984717664973851e-02j)  (1.845491561942430234e-02+3.599541924216630162e-02j)  (-1.313912349768677108e-03-4.444192887493867046e-03j)  (-1.313910344062483963e-03-4.444186458138237560e-03j)  (8.369976977727185130e-03+2.048984717664973851e-02j)  (6.631548041314687912e-03-1.230050084958493259e-02j)  (-1.910744578859885356e-02+1.316076982155997555e-02j)  (-1.910745033285146319e-02+1.316077293496649252e-02j)  (-1.274762026177549828e-02+1.421380853521805876e-02j)  (-9.667951884443562807e-03-1.404269740816311771e-02j)  (1.690120587808557895e-02-1.566970613692011613e-02j)  (1.690113610529366331e-02-1.566970589159737137e-02j)  (-4.747968987468742172e-03+2.044927302751842896e-02j)  (-4.735965579360781538e-03+1.235184108298118325e-02j)  (-8.416638010897092848e-03-1.273507151875228434e-03j)  (-8.416636199061446055e-03-1.273478541259513751e-03j)  (2.108607689845625605e-02+7.387933971804404483e-03j)  (-4.735965579360781538e-03+1.235184108298118325e-02j)  (-8.416638010897092848e-03-1.273507151875228434e-03j)  (-8.416636199061446055e-03-1.273478541259513751e-03j)  (2.108607689845625605e-02+7.387933971804404483e-03j)  (2.888385667304995373e-03+5.262246402474967354e-03j)  (-6.344357841252241600e-03+1.417453368804335451e-02j)  (-6.344350681807176158e-03+1.417453114995513921e-02j)  (-8.448716208060083263e-03+2.475267137416658526e-03j)
 (3.461691528171139537e-02-7.752316002281641437e-03j)  (-3.203866297301378487e-03+2.615063807553442022e-03j)  (-3.203866297301378487e-03+2.615063807553442022e-03j)  (2.114553784758609750e-02+0.000000000000000000e+00j)  (-1.150589071819207651e-02-6.824077524261206937e-03j)  (4.666158404267951691e-03+2.125775464752607813e-02j)  (4.666158404267951691e-03+2.125775464752607813e-02j)  (5.560064580481606338e-03+1.826491653416760508e-02j)  (-1.150589071819207651e-02-6.824077524261206937e-03j)  (4.666158404267951691e-03+2.125775464752607813e-02j)  (4.666158404267951691e-03+2.125775464752607813e-02j)  (5.560064580481606338e-03+1.826491653416760508e-02j)  (-2.110277062556703900e-02+1.312250903696561902e-02j)  (-1.750775729466647751e-02+6.633513963052107415e-03j)  (-1.750775729466647751e-02+6.633513963052107415e-03j)  (-3.303828974479935954e-02+2.252313934124193159e-02j)  (1.014059408381945589e-02+7.107967513758561492e-03j)  (-1.808506212510473500e-03+8.103692327823156655e-03j)  (-1.808506212510473500e-03+8.103692327823156655e-03j)  (1.187779392821388356e-02-1.522720292207146303e-02j)  (4.067668419439371234e-03-5.451175657588530881e-04j)  (9.719081554188756591e-03+9.870098412966580095e-03j)  (9.719081554188756591e-03+9.870098412966580095e-03j)  (-1.005120586489562182e-03+1.098533969506090141e-02j)  (4.067668419439371234e-03-5.451175657588530881e-04j)  (9.719081554188756591e-03+9.870098412966580095e-03j)  (9.719081554188756591e-03+9.870098412966580095e-03j)  (-1.005120586489562182e-03+1.098533969506090141e-02j)  (-1.068144036959558715e-02+3.541658885391113336e-03j)  (-9.553183916986958402e-03+4.333198787044642043e-03j)  (-9.553183916986958402e-03+4.333198787044642043e-03j)  (-1.184119770096708768e-02+2.153501887382978930e-02j)
 (-2.558550589988242002e-02+8.269888817652154556e-02j)  (1.845491561942430234e-02-3.599541924216630162e-02j)  (1.845491561942430234e-02-3.599541924216630162e-02j)  (-1.150589071819207651e-02+6.824077524261206937e-03j)  (6.161104566106000158e-02+0.000000000000000000e+00j)  (-1.230972647977642172e-02-6.457350195546129358e-03j)  (-1.230972647977642172e-02-6.457350195546129358e-03j)  (2.539244988991589194e-02-1.204284155136841434e-03j)  (6.161121711772107185e-02+0.000000000000000000e+00j)  (-1.230964989043412811e-02-6.457372880268423543e-03j)  (-1.230964989043412811e-02-6.457372880268423543e-03j)  (2.539242458831664911e-02-1.204263976270188510e-03j)  (-7.645752725138997043e-03-2.461660739315401844e-02j)  (7.611358756036272141e-03+2.664044407734007455e-02j)  (7.611358756036272141e-03+2.664044407734007455e-02j)  (1.417957101630681720e-02+1.144652582353867729e-02j)  (-2.824634480723874769e-02+2.987281748275962944e-03j)  (-9.700248634752545521e-03-3.397832516932568908e-02j)  (-9.700248634752545521e-03-3.397832516932568908e-02j)  (2.215008221048776066e-02+2.621066324652208263e-02j)  (1.121074500022957270e-02+1.496585533993737178e-02j)  (-1.201861290097821881e-02+8.848665655956424944e-03j)  (-1.201861290097821881e-02+8.848665655956424944e-03j)  (2.085106846086710874e-02-2.483693106936593273e-02j)  (1.121083350190916691e-02+1.496578646132976434e-02j)  (-1.201868621532078442e-02+8.848742618664928034e-03j)  (-1.201868621532078442e-02+8.848742618664928034e-03j)  (2.085110698565956558e-02-2.483699937096761276e-02j)  (1.078087900235371287e-02-3.493873754469621964e-03j)  (1.535701696475608863e-02+1.380538431035264503e-02j)  (1.535701696475608863e-02+1.380538431035264503e-02j)  (-3.592992418124727697e-03+3.296762961460089885e-03j)
 (4.915484453229828146e-03-3.956994994903784840e-02j)  (-1.313910344062483963e-03+4.444186458138237560e-03j)  (-1.313912349768677108e-03+4.444192887493867046e-03j)  (4.666158404267951691e-03-2.125775464752607813e-02j)  (-1.230972647977642172e-02+6.457350195546129358e-03j)  (2.280466620879720990e-02+0.000000000000000000e+00j)  (2.280497477363432890e-02+0.000000000000000000e+00j)  (1.818093787186323904e-02-4.266152039462013136e-03j)  (-1.230964989043412811e-02+6.457372880268423543e-03j)  (2.280494487474703583e-02+0.000000000000000000e+00j)  (2.280493936664208104e-02+0.000000000000000000e+00j)  (1.818097241070689915e-02-4.266167032451004953e-03j)  (8.628171599431950708e-03+2.570429435065895926e-02j)  (5.227779490103849104e-03+1.708389465131934792e-02j)  (5.227775872000178271e-03+1.708388301576014082e-02j)  (1.749262411774260909e-02+3.606673689012363654e-02j)  (1.074524257260189852e-02-7.437034206405702778e-03j)  (6.224418060584326409e-03+5.739920081055525924e-03j)  (6.224403403684000170e-03+5.739944758971480578e-03j)  (-1.302892985340690403e-02-1.768189718777143579e-02j)  (5.299684884801667082e-04-5.839320440388289478e-03j)  (1.301206231565058165e-02-7.959208934953590844e-03j)  (1.301210471865450746e-02-7.959215861509452705e-03j)  (8.258338381136161310e-03+2.831886552568366102e-03j)  (5.299204639322021388e-04-5.839301770637212764e-03j)  (1.301213284124856824e-02-7.959238897767060769e-03j)  (1.301214018291242842e-02-7.959236946671478796e-03j)  (8.258271910126494322e-03+2.831944547671055943e-03j)  (9.966597250601410499e-04+1.100281253632433634e-02j)  (2.920325361933740448e-03+8.722735813256728143e-03j)  (2.920323853466489598e-03+8.722714663252981518e-03j)  (2.048379120370248663e-02+1.583506666206965091e-02j)
 (4.915484453229828146e-03-3.956994994903784840e-02j)  (-1.313912349768677108e-03+4.444192887493867046e-03j)  (-1.313910344062483963e-03+4.444186458138237560e-03j)  (4.666158404267951691e-03-2.125775464752607813e-02j)  (-1.230972647977642172e-02+6.457350195546129358e-03j)  (2.280497477363432890e-02+0.000000000000000000e+00j)  (2.280466620879720990e-02+0.000000000000000000e+00j)  (1.818093787186323904e-02-4.266152039462013136e-03j)  (-1.230964989043412811e-02+6.457372880268423543e-03j)  (2.280493936664208104e-02+0.000000000000000000e+00j)  (2.280494487474703583e-02+0.000000000000000000e+00j)  (1.818097241070689915e-02-4.266167032451004953e-03j)  (8.628171599431950708e-03+2.570429435065895926e-02j)  (5.227775872000178271e-03+1.708388301576014082e-02j)  (5.227779490103849104e-03+1.708389465131934792e-02j)  (1.749262411774260909e-02+3.606673689012363654e-02j)  (1.074524257260189852e-02-7.437034206405702778e-03j)  (6.224403403684000170e-03+5.739944758971480578e-03j)  (6.224418060584326409e-03+5.739920081055525924e-03j)  (-1.302892985340690403e-02-1.768189718777143579e-02j)  (5.299684884801667082e-04-5.839320440388289478e-03j)  (1.301210471865450746e-02-7.959215861509452705e-03j)  (1.301206231565058165e-02-7.959208934953590844e-03j)  (8.258338381136161310e-03+2.831886552568366102e-03j)  (5.299204639322021388e-04-5.839301770637212764e-03j)  (1.301214018291242842e-02-7.959236946671478796e-03j)  (1.301213284124856824e-02-7.959238897767060769e-03j)  (8.258271910126494322e-03+2.831944547671055943e-03j)  (9.966597250601410499e-04+1.100281253632433634e-02j)  (2.920323853466489598e-03+8.722714663252981518e-03j)  (2.920325361933740448e-03+8.722735813256728143e-03j)  (2.048379120370248663e-02+1.583506666206965091e-02j)
 (5.222560476498490194e-03+1.272258743055052800e-02j)  (8.369976977727185130e-03-2.048984717664973851e-02j)  (8.369976977727185130e-03-2.048984717664973851e-02j)  (5.560064580481606338e-03-1.826491653416760508e-02j)  (2.539244988991589194e-02+1.204284155136841434e-03j)  (1.818093787186323904e-02+4.266152039462013136e-03j)  (1.818093787186323904e-02+4.266152039462013136e-03j)  (4.029728634414384003e-02+0.000000000000000000e+00j)  (2.539242458831664911e-02+1.204263976270188510e-03j)  (1.818097241070689915e-02+4.266167032451004953e-03j)  (1.818097241070689915e-02+4.266167032451004953e-03j)  (4.029761887654848690e-02+0.000000000000000000e+00j)  (-5.221866869226000560e-03+1.673762485009707562e-02j)  (5.960181586818283361e-03+4.001468770613163944e-02j)  (5.960181586818283361e-03+4.001468770613163944e-02j)  (1.749590603808810763e-02+5.619235290126041449e-02j)  (-3.918531048114617596e-03-1.909375997200671478e-03j)  (-2.469092883851544892e-03-1.396671869445157733e-02j)  (-2.469092883851544892e-03-1.396671869445157733e-02j)  (7.112456850293446403e-03-8.262304447880293445e-03j)  (1.089575003543554431e-02+3.235956823841213033e-03j)  (1.023933186606080376e-02+1.817709336317408419e-03j)  (1.023933186606080376e-02+1.817709336317408419e-03j)  (2.220018376322384010e-02-1.132484667942269298e-02j)  (1.089576995740997901e-02+3.235956707569760064e-03j)  (1.023929414916856066e-02+1.817711205038445924e-03j)  (1.023929414916856066e-02+1.817711205038445924e-03j)  (2.220024349239808556e-02-1.132484476430181512e-02j)  (4.441952274160430349e-03+1.057373582216560894e-02j)  (1.120526797922778012e-02+2.030790213785500092e-02j)  (1.120526797922778012e-02+2.030790213785500092e-02j)  (1.595488573061712434e-02+2.845524936294830873e-02j)
 (-2.558550589988242002e-02+8.269888817652154556e-02j)  (1.845491561942430234e-02-3.599541924216630162e-02j)  (1.845491561942430234e-02-3.599541924216630162e-02j)  (-1.150589071819207651e-02+6.824077524261206937e-03j)  (6.161121711772107185e-02+0.000000000000000000e+00j)  (-1.230964989043412811e-02-6.457372880268423543e-03j)  (-1.230964989043412811e-02-6.457372880268423543e-03j)  (2.539242458831664911e-02-1.204263976270188510e-03j)  (6.161104566106000158e-02+0.000000000000000000e+00j)  (-1.230972647977642172e-02-6.457350195546129358e-03j)  (-1.230972647977642172e-02-6.457350195546129358e-03j)  (2.539244988991589194e-02-1.204284155136841434e-03j)  (-7.645752725138997043e-03-2.461660739315401844e-02j)  (7.611358756036272141e-03+2.664044407734007455e-02j)  (7.611358756036272141e-03+2.664044407734007455e-02j)  (1.417957101630681720e-02+1.144652582353867729e-02j)  (-2.824634480723874769e-02+2.987281748275962944e-03j)  (-9.700248634752545521e-03-3.397832516932568908e-02j)  (-9.700248634752545521e-03-3.397832516932568908e-02j)  (2.215008221048776066e-02+2.621066324652208263e-02j)  (1.121083350190916691e-02+1.496578646132976434e-02j)  (-1.201868621532078442e-02+8.848742618664928034e-03j)  (-1.201868621532078442e-02+8.848742618664928034e-03j)  (2.085110698565956558e-02-2.483699937096761276e-02j)  (1.121074500022957270e-02+1.496585533993737178e-02j)  (-1.201861290097821881e-02+8.848665655956424944e-03j)  (-1.201861290097821881e-02+8.848665655956424944e-03j)  (2.085106846086710874e-02-2.483693106936593273e-02j)  (1.078087900235371287e-02-3.493873754469621964e-03j)  (1.535701696475608863e-02+1.380538431035264503e-02j)  (1.535701696475608863e-02+1.380538431035264503e-02j)  (-3.592992418124727697e-03+3.296762961460089885e-03j)
 (4.915484453229828146e-03-3.956994994903784840e-02j)  (-1.313910344062483963e-03+4.444186458138237560e-03j)  (-1.313912349768677108e-03+4.444192887493867046e-03j)  (4.666158404267951691e-03-2.125775464752607813e-02j)  (-1.230964989043412811e-02+6.457372880268423543e-03j)  (2.280494487474703583e-02+0.000000000000000000e+00j)  (2.280493936664208104e-02+0.000000000000000000e+00j)  (1.818097241070689915e-02-4.266167032451004953e-03j)  (-1.230972647977642172e-02+6.457350195546129358e-03j)  (2.280466620879720990e-02+0.000000000000000000e+00j)  (2.280497477363432890e-02+0.000000000000000000e+00j)  (1.818093787186323904e-02-4.266152039462013136e-03j)  (8.628171599431950708e-03+2.570429435065895926e-02j)  (5.227779490103849104e-03+1.708389465131934792e-02j)  (5.227775872000178271e-03+1.708388301576014082e-02j)  (1.749262411774260909e-02+3.606673689012363654e-02j)  (1.074524257260189852e-02-7.437034206405702778e-03j)  (6.224418060584326409e-03+5.739920081055525924e-03j)  (6.224403403684000170e-03+5.739944758971480578e-03j)  (-1.302892985340690403e-02-1.768189718777143579e-02j)  (5.299204639322021388e-04-5.839301770637212764e-03j)  (1.301213284124856824e-02-7.959238897767060769e-03j)  (1.301214018291242842e-02-7.959236946671478796e-03j)  (8.258271910126494322e-03+2.831944547671055943e-03j)  (5.299684884801667082e-04-5.839320440388289478e-03j)  (1.301206231565058165e-02-7.959208934953590844e-03j)  (1.301210471865450746e-02-7.959215861509452705e-03j)  (8.258338381136161310e-03+2.831886552568366102e-03j)  (9.966597250601410499e-04+1.100281253632433634e-02j)  (2.920325361933740448e-03+8.722735813256728143e-03j)  (2.920323853466489598e-03+8.722714663252981518e-03j)  (2.048379120370248663e-02+1.583506666206965091e-02j)
 (4.915484453229828146e-03-3.956994994903784840e-02j)  (-1.313912349768677108e-03+4.444192887493867046e-03j)  (-1.313910344062483963e-03+4.444186458138237560e-03j)  (4.666158404267951691e-03-2.125775464752607813e-02j)  (-1.230964989043412811e-02+6.457372880268423543e-03j)  (2.280493936664208104e-02+0.000000000000000000e+00j)  (2.280494487474703583e-02+0.000000000000000000e+00j)  (1.818097241070689915e-02-4.266167032451004953e-03j)  (-1.230972647977642172e-02+6.457350195546129358e-03j)  (2.280497477363432890e-02+0.000000000000000000e+00j)  (2.280466620879720990e-02+0.000000000000000000e+00j)  (1.818093787186323904e-02-4.266152039462013136e-03j)  (8.628171599431950708e-03+2.570429435065895926e-02j)  (5.227775872000178271e-03+1.708388301576014082e-02j)  (5.227779490103849104e-03+1.708389465131934792e-02j)  (1.749262411774260909e-02+3.606673689012363654e-02j)  (1.074524257260189852e-02-7.437034206405702778e-03j)  (6.224403403684000170e-03+5.739944758971480578e-03j)  (6.224418060584326409e-03+5.739920081055525924e-03j)  (-1.302892985340690403e-02-1.768189718777143579e-02j)  (5.299204639322021388e-04-5.839301770637212764e-03j)  (1.301214018291242842e-02-7.959236946671478796e-03j)  (1.301213284124856824e-02-7.959238897767060769e-03j)  (8.258271910126494322e-03+2.831944547671055943e-03j)  (5.299684884801667082e-04-5.839320440388289478e-03j)  (1.301210471865450746e-02-7.959215861509452705e-03j)  (1.301206231565058165e-02-7.959208934953590844e-03j)  (8.258338381136161310e-03+2.831886552568366102e-03j)  (9.966597250601410499e-04+1.100281253632433634e-02j)  (2.920323853466489598e-03+8.722714663252981518e-03j)  (2.920325361933740448e-03+8.722735813256728143e-03j)  (2.048379120370248663e-02+1.583506666206965091e-02j)
 (5.222560476498490194e-03+1.272258743055052800e-02j)  (8.369976977727185130e-03-2.048984717664973851e-02j)  (8.369976977727185130e-03-2.048984717664973851e-02j)  (5.560064580481606338e-03-1.826491653416760508e-02j)  (2.539242458831664911e-02+1.204263976270188510e-03j)  (1.818097241070689915e-02+4.266167032451004953e-03j)  (1.818097241070689915e-02+4.266167032451004953e-03j)  (4.029761887654848690e-02+0.000000000000000000e+00j)  (2.539244988991589194e-02+1.204284155136841434e-03j)  (1.818093787186323904e-02+4.266152039462013136e-03j)  (1.818093787186323904e-02+4.266152039462013136e-03j)  (4.029728634414384003e-02+0.000000000000000000e+00j)  (-5.221866869226000560e-03+1.673762485009707562e-02j)  (5.960181586818283361e-03+4.001468770613163944e-02j)  (5.960181586818283361e-03+4.001468770613163944e-02j)  (1.749590603808810763e-02+5.619235290126041449e-02j)  (-3.918531048114617596e-03-1.909375997200671478e-03j)  (-2.469092883851544892e-03-1.396671869445157733e-02j)  (-2.469092883851544892e-03-1.396671869445157733e-02j)  (7.112456850293446403e-03-8.262304447880293445e-03j)  (1.089576995740997901e-02+3.235956707569760064e-03j)  (1.023929414916856066e-02+1.817711205038445924e-03j)  (1.023929414916856066e-02+1.817711205038445924e-03j)  (2.220024349239808556e-02-1.132484476430181512e-02j)  (1.089575003543554431e-02+3.235956823841213033e-03j)  (1.023933186606080376e-02+1.817709336317408419e-03j)  (1.023933186606080376e-02+1.817709336317408419e-03j)  (2.220018376322384010e-02-1.132484667942269298e-02j)  (4.441952274160430349e-03+1.057373582216560894e-02j)  (1.120526797922778012e-02+2.030790213785500092e-02j)  (1.120526797922778012e-02+2.030790213785500092e-02j)  (1.595488573061712434e-02+2.845524936294830873e-02j)
 (-5.027340978615345984e-02-3.446431979075292168e-02j)  (6.631548041314687912e-03+1.230050084958493259e-02j)  (6.631548041314687912e-03+1.230050084958493259e-02j)  (-2.110277062556703900e-02-1.312250903696561902e-02j)  (-7.645752725138997043e-03+2.461660739315401844e-02j)  (8.628171599431950708e-03-2.570429435065895926e-02j)  (8.628171599431950708e-03-2.570429435065895926e-02j)  (-5.221866869226000560e-03-1.673762485009707562e-02j)  (-7.645752725138997043e-03+2.461660739315401844e-02j)  (8.628171599431950708e-03-2.570429435065895926e-02j)  (8.628171599431950708e-03-2.570429435065895926e-02j)  (-5.221866869226000560e-03-1.673762485009707562e-02j)  (3.551773551174526589e-02+0.000000000000000000e+00j)  (1.432062842014864175e-02-5.769893271165970651e-03j)  (1.432062842014864175e-02-5.769893271165970651e-03j)  (3.907988100107923080e-02-1.090779419114455175e-02j)  (-7.016400224860841863e-04-1.849154024018956344e-02j)  (1.491149153154856799e-02-4.623598556490661092e-04j)  (1.491149153154856799e-02-4.623598556490661092e-04j)  (-3.077353440991149533e-02+8.630972084931767124e-03j)  (-1.079063051485280693e-02-3.064201844489943156e-03j)  (-4.805302021377890788e-03-1.969852058965410047e-02j)  (-4.805302021377890788e-03-1.969852058965410047e-02j)  (4.856586790682112208e-03-3.581224921302617785e-04j)  (-1.079063051485280693e-02-3.064201844489943156e-03j)  (-4.805302021377890788e-03-1.969852058965410047e-02j)  (-4.805302021377890788e-03-1.969852058965410047e-02j)  (4.856586790682112208e-03-3.581224921302617785e-04j)  (1.076746934993410426e-02+3.794052470634412966e-03j)  (5.122332777724828388e-03-1.470019109959248014e-03j)  (5.122332777724828388e-03-1.470019109959248014e-03j)  (2.226669791843221766e-02-2.004004038450654668e-02j)
 (1.433279924105235539e-02+2.094110653225659483e-03j)  (-1.910745033285146319e-02-1.316077293496649252e-02j)  (-1.910744578859885356e-02-1.316076982155997555e-02j)  (-1.750775729466647751e-02-6.633513963052107415e-03j)  (7.611358756036272141e-03-2.664044407734007455e-02j)  (5.227779490103849104e-03-1.708389465131934792e-02j)  (5.227775872000178271e-03-1.708388301576014082e-02j)  (5.960181586818283361e-03-4.001468770613163944e-02j)  (7.611358756036272141e-03-2.664044407734007455e-02j)  (5.227779490103849104e-03-1.708389465131934792e-02j)  (5.227775872000178271e-03-1.708388301576014082e-02j)  (5.960181586818283361e-03-4.001468770613163944e-02j)  (1.432062842014864175e-02+5.769893271165970651e-03j)  (4.082820176099614257e-02+0.000000000000000000e+00j)  (4.082849817480569549e-02+0.000000000000000000e+00j)  (5.764685781028310030e-02-1.048229649397206323e-02j)  (-3.833530377569048433e-03+4.751773461879718434e-03j)  (-1.557329602808512486e-02-8.155445002354284618e-04j)  (-1.557330098329899604e-02-8.155502583803122185e-04j)  (-4.992634082311297669e-03-7.068375895396771490e-03j)  (5.539319790563594637e-03-9.717317550129760811e-03j)  (2.520213714416272548e-03-8.778973876172197974e-03j)  (2.520203022866244428e-03-8.778955525862929335e-03j)  (-8.141556595014851072e-03-2.496888394235547565e-02j)  (5.539319790563594637e-03-9.717317550129760811e-03j)  (2.520213714416272548e-03-8.778973876172197974e-03j)  (2.520203022866244428e-03-8.778955525862929335e-03j)  (-8.141556595014851072e-03-2.496888394235547565e-02j)  (1.125183599392558242e-02-3.702019568243253636e-03j)  (2.231818784826266472e-02-8.315038112737226095e-03j)  (2.231820997603039050e-02-8.315049837853394007e-03j)  (2.927136332837607449e-02-1.195118910564710660e-02j)
 (1.433279924105235539e-02+2.094110653225659483e-03j)  (-1.910744578859885356e-02-1.316076982155997555e-02j)  (-1.910745033285146319e-02-1.316077293496649252e-02j)  (-1.750775729466647751e-02-6.633513963052107415e-03j)  (7.611358756036272141e-03-2.664044407734007455e-02j)  (5.227775872000178271e-03-1.708388301576014082e-02j)  (5.227779490103849104e-03-1.708389465131934792e-02j)  (5.960181586818283361e-03-4.001468770613163944e-02j)  (7.611358756036272141e-03-2.664044407734007455e-02j)  (5.227775872000178271e-03-1.708388301576014082e-02j)  (5.227779490103849104e-03-1.708389465131934792e-02j)  (5.960181586818283361e-03-4.001468770613163944e-02j)  (1.432062842014864175e-02+5.769893271165970651e-03j)  (4.082849817480569549e-02+0.000000000000000000e+00j)  (4.082820176099614257e-02+0.000000000000000000e+00j)  (5.764685781028310030e-02-1.048229649397206323e-02j)  (-3.833530377569048433e-03+4.751773461879718434e-03j)  (-1.557330098329899604e-02-8.155502583803122185e-04j)  (-1.557329602808512486e-02-8.155445002354284618e-04j)  (-4.992634082311297669e-03-7.068375895396771490e-03j)  (5.539319790563594637e-03-9.717317550129760811e-03j)  (2.520203022866244428e-03-8.778955525862929335e-03j)  (2.520213714416272548e-03-8.778973876172197974e-03j)  (-8.141556595014851072e-03-2.496888394235547565e-02j)  (5.539319790563594637e-03-9.717317550129760811e-03j)  (2.520203022866244428e-03-8.778955525862929335e-03j)  (2.520213714416272548e-03-8.778973876172197974e-03j)  (-8.141556595014851072e-03-2.496888394235547565e-02j)  (1.125183599392558242e-02-3.702019568243253636e-03j)  (2.231820997603039050e-02-8.315049837853394007e-03j)  (2.231818784826266472e-02-8.315038112737226095e-03j)  (2.927136332837607449e-02-1.195118910564710660e-02j)
 (-1.942776108394261153e-02-1.438209244801592901e-02j)  (-1.274762026177549828e-02-1.421380853521805876e-02j)  (-1.274762026177549828e-02-1.421380853521805876e-02j)  (-3.303828974479935954e-02-2.252313934124193159e-02j)  (1.417957101630681720e-02-1.144652582353867729e-02j)  (1.749262411774260909e-02-3.606673689012363654e-02j)  (1.749262411774260909e-02-3.606673689012363654e-02j)  (1.749590603808810763e-02-5.619235290126041449e-02j)  (1.417957101630681720e-02-1.144652582353867729e-02j)  (1.749262411774260909e-02-3.606673689012363654e-02j)  (1.749262411774260909e-02-3.606673689012363654e-02j)  (1.749590603808810763e-02-5.619235290126041449e-02j)  (3.907988100107923080e-02+1.090779419114455175e-02j)  (5.764685781028310030e-02+1.048229649397206323e-02j)  (5.764685781028310030e-02+1.048229649397206323e-02j)  (9.805524078561862755e-02+0.000000000000000000e+00j)  (-7.291389514768147062e-03-8.460589177892819529e-03j)  (-7.811004697950219185e-03-7.411786669195960867e-03j)  (-7.811004697950219185e-03-7.411786669195960867e-03j)  (-2.411917810275448701e-02-3.265502272709012912e-03j)  (2.564997906262259098e-03-1.117454130909052885e-02j)  (2.261625870390018920e-03-2.275723549465544920e-02j)  (2.261625870390018920e-03-2.275723549465544920e-02j)  (2.843325793540978867e-03-3.272308222658669441e-02j)  (2.564997906262259098e-03-1.117454130909052885e-02j)  (2.261625870390018920e-03-2.275723549465544920e-02j)  (2.261625870390018920e-03-2.275723549465544920e-02j)  (2.843325793540978867e-03-3.272308222658669441e-02j)  (2.207636403421694288e-02+2.014793145382277797e-03j)  (3.274083518555090389e-02-2.810073199885911813e-03j)  (3.274083518555090389e-02-2.810073199885911813e-03j)  (5.341693445633443477e-02-1.780804977518708060e-02j)
 (2.208884360988161433e-02-4.060989910419789128e-02j)  (-9.667951884443562807e-03+1.404269740816311771e-02j)  (-9.667951884443562807e-03+1.404269740816311771e-02j)  (1.014059408381945589e-02-7.107967513758561492e-03j)  (-2.824634480723874769e-02-2.987281748275962944e-03j)  (1.074524257260189852e-02+7.437034206405702778e-03j)  (1.074524257260189852e-02+7.437034206405702778e-03j)  (-3.918531048114617596e-03+1.909375997200671478e-03j)  (-2.824634480723874769e-02-2.987281748275962944e-03j)  (1.074524257260189852e-02+7.437034206405702778e-03j)  (1.074524257260189852e-02+7.437034206405702778e-03j)  (-3.918531048114617596e-03+1.909375997200671478e-03j)  (-7.016400224860841863e-04+1.849154024018956344e-02j)  (-3.833530377569048433e-03-4.751773461879718434e-03j)  (-3.833530377569048433e-03-4.751773461879718434e-03j)  (-7.291389514768147062e-03+8.460589177892819529e-03j)  (1.535075439699577771e-02+0.000000000000000000e+00j)  (3.005733407931162390e-03+1.618242621018792585e-02j)  (3.005733407931162390e-03+1.618242621018792585e-02j)  (-7.583450185703403436e-03-1.831062465815539581e-02j)  (-2.426054255197001089e-03-7.657077154194860853e-03j)  (1.008863451666455226e-02-2.556168849315261071e-03j)  (1.008863451666455226e-02-2.556168849315261071e-03j)  (-7.208348156362049883e-03+1.112478425892584992e-02j)  (-2.426054255197001089e-03-7.657077154194860853e-03j)  (1.008863451666455226e-02-2.556168849315261071e-03j)  (1.008863451666455226e-02-2.556168849315261071e-03j)  (-7.208348156362049883e-03+1.112478425892584992e-02j)  (-6.155359482513125813e-03+4.154211977460425635e-03j)  (-6.271167825806420008e-03-2.889505649033073924e-03j)  (-6.271167825806420008e-03-2.889505649033073924e-03j)  (4.015987583389199304e-03+7.274183175844212493e-03j)
 (-4.123448537832023059e-02-2.786776705289437453e-02j)  (1.690113610529366331e-02+1.566970589159737137e-02j)  (1.690120587808557895e-02+1.566970613692011613e-02j)  (-1.808506212510473500e-03-8.103692327823156655e-03j)  (-9.700248634752545521e-03+3.397832516932568908e-02j)  (6.224418060584326409e-03-5.739920081055525924e-03j)  (6.224403403684000170e-03-5.739944758971480578e-03j)  (-2.469092883851544892e-03+1.396671869445157733e-02j)  (-9.700248634752545521e-03+3.397832516932568908e-02j)  (6.224418060584326409e-03-5.739920081055525924e-03j)  (6.224403403684000170e-03-5.739944758971480578e-03j)  (-2.469092883851544892e-03+1.396671869445157733e-02j)  (1.491149153154856799e-02+4.623598556490661092e-04j)  (-1.557329602808512486e-02+8.155445002354284618e-04j)  (-1.557330098329899604e-02+8.155502583803122185e-04j)  (-7.811004697950219185e-03+7.411786669195960867e-03j)  (3.005733407931162390e-03-1.618242621018792585e-02j)  (2.029341717415423380e-02+0.000000000000000000e+00j)  (2.029357248381849499e-02+0.000000000000000000e+00j)  (-1.813290018787982322e-02+7.535101579250074767e-03j)  (-9.852187839605709707e-03+3.684968926255531314e-03j)  (-2.554511552611396508e-03-8.185036017549130252e-03j)  (-2.554487734871565760e-03-8.184959127434773135e-03j)  (1.078348281815875824e-02+1.526535704065429093e-02j)  (-9.852187839605709707e-03+3.684968926255531314e-03j)  (-2.554511552611396508e-03-8.185036017549130252e-03j)  (-2.554487734871565760e-03-8.184959127434773135e-03j)  (1.078348281815875824e-02+1.526535704065429093e-02j)  (3.173286402117141223e-04+6.838561499570697255e-03j)  (-9.773497479303209015e-03+6.671911614686600218e-03j)  (-9.773473446996026534e-03+6.671895155085903924e-03j)  (-5.386472915003001974e-04-1.845647247532513757e-03j)
 (-4.123448537832023059e-02-2.786776705289437453e-02j)  (1.690120587808557895e-02+1.566970613692011613e-02j)  (1.690113610529366331e-02+1.566970589159737137e-02j)  (-1.808506212510473500e-03-8.103692327823156655e-03j)  (-9.700248634752545521e-03+3.397832516932568908e-02j)  (6.224403403684000170e-03-5.739944758971480578e-03j)  (6.224418060584326409e-03-5.739920081055525924e-03j)  (-2.469092883851544892e-03+1.396671869445157733e-02j)  (-9.700248634752545521e-03+3.397832516932568908e-02j)  (6.224403403684000170e-03-5.739944758971480578e-03j)  (6.224418060584326409e-03-5.739920081055525924e-03j)  (-2.469092883851544892e-03+1.396671869445157733e-02j)  (1.491149153154856799e-02+4.623598556490661092e-04j)  (-1.557330098329899604e-02+8.155502583803122185e-04j)  (-1.557329602808512486e-02+8.155445002354284618e-04j)  (-7.811004697950219185e-03+7.411786669195960867e-03j)  (3.005733407931162390e-03-1.618242621018792585e-02j)  (2.029357248381849499e-02+0.000000000000000000e+00j)  (2.029341717415423380e-02+0.000000000000000000e+00j)  (-1.813290018787982322e-02+7.535101579250074767e-03j)  (-9.852187839605709707e-03+3.684968926255531314e-03j)  (-2.554487734871565760e-03-8.184959127434773135e-03j)  (-2.554511552611396508e-03-8.185036017549130252e-03j)  (1.078348281815875824e-02+1.526535704065429093e-02j)  (-9.852187839605709707e-03+3.684968926255531314e-03j)  (-2.554487734871565760e-03-8.184959127434773135e-03j)  (-2.554511552611396508e-03-8.185036017549130252e-03j)  (1.078348281815875824e-02+1.526535704065429093e-02j)  (3.173286402117141223e-04+6.838561499570697255e-03j)  (-9.773473446996026534e-03+6.671895155085903924e-03j)  (-9.773497479303209015e-03+6.671911614686600218e-03j)  (-5.386472915003001974e-04-1.845647247532513757e-03j)
 (3.875037769237070495e-02+5.303911033692141480e-02j)  (-4.747968987468742172e-03-2.044927302751842896e-02j)  (-4.747968987468742172e-03-2.044927302751842896e-02j)  (1.187779392821388356e-02+1.522720292207146303e-02j)  (2.215008221048776066e-02-2.621066324652208263e-02j)  (-1.302892985340690403e-02+1.768189718777143579e-02j)  (-1.302892985340690403e-02+1.768189718777143579e-02j)  (7.112456850293446403e-03+8.262304447880293445e-03j)  (2.215008221048776066e-02-2.621066324652208263e-02j)  (-1.302892985340690403e-02+1.768189718777143579e-02j)  (-1.302892985340690403e-02+1.768189718777143579e-02j)  (7.112456850293446403e-03+8.262304447880293445e-03j)  (-3.077353440991149533e-02-8.630972084931767124e-03j)  (-4.992634082311297669e-03+7.068375895396771490e-03j)  (-4.992634082311297669e-03+7.068375895396771490e-03j)  (-2.411917810275448701e-02+3.265502272709012912e-03j)  (-7.583450185703403436e-03+1.831062465815539581e-02j)  (-1.813290018787982322e-02-7.535101579250074767e-03j)  (-1.813290018787982322e-02-7.535101579250074767e-03j)  (3.194686646331928309e-02+0.000000000000000000e+00j)  (1.212650307190841700e-02+5.066008196967384559e-03j)  (-2.897138995668748569e-04+1.842396929087787225e-02j)  (-2.897138995668748569e-04+1.842396929087787225e-02j)  (-2.754783491828848713e-03-9.144124321131541500e-03j)  (1.212650307190841700e-02+5.066008196967384559e-03j)  (-2.897138995668748569e-04+1.842396929087787225e-02j)  (-2.897138995668748569e-04+1.842396929087787225e-02j)  (-2.754783491828848713e-03-9.144124321131541500e-03j)  (-5.327284010921772874e-03-6.483727521667122587e-03j)  (1.768993905055602682e-03+1.073413687369196992e-03j)  (1.768993905055602682e-03+1.073413687369196992e-03j)  (-1.854330849583799359e-02+1.278990161899932164e-02j)
 (2.146788683871292056e-02+1.850428754985682447e-02j)  (-4.735965579360781538e-03-1.235184108298118325e-02j)  (-4.735965579360781538e-03-1.235184108298118325e-02j)  (4.067668419439371234e-03+5.451175657588530881e-04j)  (1.121074500022957270e-02-1.496585533993737178e-02j)  (5.299684884801667082e-04+5.839320440388289478e-03j)  (5.299684884801667082e-04+5.839320440388289478e-03j)  (1.089575003543554431e-02-3.235956823841213033e-03j)  (1.121083350190916691e-02-1.496578646132976434e-02j)  (5.299204639322021388e-04+5.839301770637212764e-03j)  (5.299204639322021388e-04+5.839301770637212764e-03j)  (1.089576995740997901e-02-3.235956707569760064e-03j)  (-1.079063051485280693e-02+3.064201844489943156e-03j)  (5.539319790563594637e-03+9.717317550129760811e-03j)  (5.539319790563594637e-03+9.717317550129760811e-03j)  (2.564997906262259098e-03+1.117454130909052885e-02j)  (-2.426054255197001089e-03+7.657077154194860853e-03j)  (-9.852187839605709707e-03-3.684968926255531314e-03j)  (-9.852187839605709707e-03-3.684968926255531314e-03j)  (1.212650307190841700e-02-5.066008196967384559e-03j)  (7.455476485067273618e-03+0.000000000000000000e+00j)  (3.516507791394782919e-03+5.802718033209018980e-03j)  (3.516507791394782919e-03+5.802718033209018980e-03j)  (8.107316738502554077e-04-8.526853111349694259e-03j)  (7.455736357459915101e-03+0.000000000000000000e+00j)  (3.516578696362148305e-03+5.802704988711679911e-03j)  (3.516578696362148305e-03+5.802704988711679911e-03j)  (8.106887973466321345e-04-8.526833431970727573e-03j)  (-1.499147449196798292e-04-6.610562210887402325e-04j)  (5.767917656880859612e-03+2.480270289623058740e-03j)  (5.767917656880859612e-03+2.480270289623058740e-03j)  (1.131498917691999527e-03+9.308501109545879587e-03j)
 (2.694526275039485150e-02-2.228133952981749613e-02j)  (-8.416636199061446055e-03+1.273478541259513751e-03j)  (-8.416638010897092848e-03+1.273507151875228434e-03j)  (9.719081554188756591e-03-9.870098412966580095e-03j)  (-1.201861290097821881e-02-8.848665655956424944e-03j)  (1.301206231565058165e-02+7.959208934953590844e-03j)  (1.301210471865450746e-02+7.959215861509452705e-03j)  (1.023933186606080376e-02-1.817709336317408419e-03j)  (-1.201868621532078442e-02-8.848742618664928034e-03j)  (1.301213284124856824e-02+7.959238897767060769e-03j)  (1.301214018291242842e-02+7.959236946671478796e-03j)  (1.023929414916856066e-02-1.817711205038445924e-03j)  (-4.805302021377890788e-03+1.969852058965410047e-02j)  (2.520213714416272548e-03+8.778973876172197974e-03j)  (2.520203022866244428e-03+8.778955525862929335e-03j)  (2.261625870390018920e-03+2.275723549465544920e-02j)  (1.008863451666455226e-02+2.556168849315261071e-03j)  (-2.554511552611396508e-03+8.185036017549130252e-03j)  (-2.554487734871565760e-03+8.184959127434773135e-03j)  (-2.897138995668748569e-04-1.842396929087787225e-02j)  (3.516507791394782919e-03-5.802718033209018980e-03j)  (1.162159431794422548e-02+0.000000000000000000e+00j)  (1.162182878135396835e-02+0.000000000000000000e+00j)  (-7.903742156607049436e-04+1.781166906912620782e-03j)  (3.516578696362148305e-03-5.802704988711679911e-03j)  (1.162181154419701656e-02+0.000000000000000000e+00j)  (1.162178241581351794e-02+0.000000000000000000e+00j)  (-7.902777909097722818e-04+1.781140587964359341e-03j)  (-3.272017661292357139e-03+5.213381417148756081e-03j)  (8.739176045692822114e-04+2.757045658416953406e-03j)  (8.739329441214342513e-04+2.757095165707964049e-03j)  (8.742151978377077359e-03+1.481191371022954652e-02j)
 (2.694526275039485150e-02-2.228133952981749613e-02j)  (-8.416638010897092848e-03+1.273507151875228434e-03j)  (-8.416636199061446055e-03+1.273478541259513751e-03j)  (9.719081554188756591e-03-9.870098412966580095e-03j)  (-1.201861290097821881e-02-8.848665655956424944e-03j)  (1.301210471865450746e-02+7.959215861509452705e-03j)  (1.301206231565058165e-02+7.959208934953590844e-03j)  (1.023933186606080376e-02-1.817709336317408419e-03j)  (-1.201868621532078442e-02-8.848742618664928034e-03j)  (1.301214018291242842e-02+7.959236946671478796e-03j)  (1.301213284124856824e-02+7.959238897767060769e-03j)  (1.023929414916856066e-02-1.817711205038445924e-03j)  (-4.805302021377890788e-03+1.969852058965410047e-02j)  (2.520203022866244428e-03+8.778955525862929335e-03j)  (2.520213714416272548e-03+8.778973876172197974e-03j)  (2.261625870390018920e-03+2.275723549465544920e-02j)  (1.008863451666455226e-02+2.556168849315261071e-03j)  (-2.554487734871565760e-03+8.184959127434773135e-03j)  (-2.554511552611396508e-03+8.185036017549130252e-03j)  (-2.897138995668748569e-04-1.842396929087787225e-02j)  (3.516507791394782919e-03-5.802718033209018980e-03j)  (1.162182878135396835e-02+0.000000000000000000e+00j)  (1.162159431794422548e-02+0.000000000000000000e+00j)  (-7.903742156607049436e-04+1.781166906912620782e-03j)  (3.516578696362148305e-03-5.802704988711679911e-03j)  (1.162178241581351794e-02+0.000000000000000000e+00j)  (1.162181154419701656e-02+0.000000000000000000e+00j)  (-7.902777909097722818e-04+1.781140587964359341e-03j)  (-3.272017661292357139e-03+5.213381417148756081e-03j)  (8.739329441214342513e-04+2.757095165707964049e-03j)  (8.739176045692822114e-04+2.757045658416953406e-03j)  (8.742151978377077359e-03+1.481191371022954652e-02j)
 (-3.329827546177705627e-02+9.363117104358272685e-03j)  (2.108607689845625605e-02-7.387933971804404483e-03j)  (2.108607689845625605e-02-7.387933971804404483e-03j)  (-1.005120586489562182e-03-1.098533969506090141e-02j)  (2.085106846086710874e-02+2.483693106936593273e-02j)  (8.258338381136161310e-03-2.831886552568366102e-03j)  (8.258338381136161310e-03-2.831886552568366102e-03j)  (2.220018376322384010e-02+1.132484667942269298e-02j)  (2.085110698565956558e-02+2.483699937096761276e-02j)  (8.258271910126494322e-03-2.831944547671055943e-03j)  (8.258271910126494322e-03-2.831944547671055943e-03j)  (2.220024349239808556e-02+1.132484476430181512e-02j)  (4.856586790682112208e-03+3.581224921302617785e-04j)  (-8.141556595014851072e-03+2.496888394235547565e-02j)  (-8.141556595014851072e-03+2.496888394235547565e-02j)  (2.843325793540978867e-03+3.272308222658669441e-02j)  (-7.208348156362049883e-03-1.112478425892584992e-02j)  (1.078348281815875824e-02-1.526535704065429093e-02j)  (1.078348281815875824e-02-1.526535704065429093e-02j)  (-2.754783491828848713e-03+9.144124321131541500e-03j)  (8.107316738502554077e-04+8.526853111349694259e-03j)  (-7.903742156607049436e-04-1.781166906912620782e-03j)  (-7.903742156607049436e-04-1.781166906912620782e-03j)  (2.292252455744843431e-02+0.000000000000000000e+00j)  (8.106887973466321345e-04+8.526833431970727573e-03j)  (-7.902777909097722818e-04-1.781140587964359341e-03j)  (-7.902777909097722818e-04-1.781140587964359341e-03j)  (2.292266242681022595e-02+0.000000000000000000e+00j)  (4.434022342849478111e-03+8.356249861886518374e-03j)  (1.178536885443037677e-03+1.742312421682791837e-02j)  (1.178536885443037677e-03+1.742312421682791837e-02j)  (3.795347430282893213e-03+1.250379701047505364e-02j)
 (2.146788683871292056e-02+1.850428754985682447e-02j)  (-4.735965579360781538e-03-1.235184108298118325e-02j)  (-4.735965579360781538e-03-1.235184108298118325e-02j)  (4.067668419439371234e-03+5.451175657588530881e-04j)  (1.121083350190916691e-02-1.496578646132976434e-02j)  (5.299204639322021388e-04+5.839301770637212764e-03j)  (5.299204639322021388e-04+5.839301770637212764e-03j)  (1.089576995740997901e-02-3.235956707569760064e-03j)  (1.121074500022957270e-02-1.496585533993737178e-02j)  (5.299684884801667082e-04+5.839320440388289478e-03j)  (5.299684884801667082e-04+5.839320440388289478e-03j)  (1.089575003543554431e-02-3.235956823841213033e-03j)  (-1.079063051485280693e-02+3.064201844489943156e-03j)  (5.539319790563594637e-03+9.717317550129760811e-03j)  (5.539319790563594637e-03+9.717317550129760811e-03j)  (2.564997906262259098e-03+1.117454130909052885e-02j)  (-2.426054255197001089e-03+7.657077154194860853e-03j)  (-9.852187839605709707e-03-3.684968926255531314e-03j)  (-9.852187839605709707e-03-3.684968926255531314e-03j)  (1.212650307190841700e-02-5.066008196967384559e-03j)  (7.455736357459915101e-03+0.000000000000000000e+00j)  (3.516578696362148305e-03+5.802704988711679911e-03j)  (3.516578696362148305e-03+5.802704988711679911e-03j)  (8.106887973466321345e-04-8.526833431970727573e-03j)  (7.455476485067273618e-03+0.000000000000000000e+00j)  (3.516507791394782919e-03+5.802718033209018980e-03j)  (3.516507791394782919e-03+5.802718033209018980e-03j)  (8.107316738502554077e-04-8.526853111349694259e-03j)  (-1.499147449196798292e-04-6.610562210887402325e-04j)  (5.767917656880859612e-03+2.480270289623058740e-03j)  (5.767917656880859612e-03+2.480270289623058740e-03j)  (1.131498917691999527e-03+9.308501109545879587e-03j)
 (2.694526275039485150e-02-2.228133952981749613e-02j)  (-8.416636199061446055e-03+1.273478541259513751e-03j)  (-8.416638010897092848e-03+1.273507151875228434e-03j)  (9.719081554188756591e-03-9.870098412966580095e-03j)  (-1.201868621532078442e-02-8.848742618664928034e-03j)  (1.301213284124856824e-02+7.959238897767060769e-03j)  (1.301214018291242842e-02+7.959236946671478796e-03j)  (1.023929414916856066e-02-1.817711205038445924e-03j)  (-1.201861290097821881e-02-8.848665655956424944e-03j)  (1.301206231565058165e-02+7.959208934953590844e-03j)  (1.301210471865450746e-02+7.959215861509452705e-03j)  (1.023933186606080376e-02-1.817709336317408419e-03j)  (-4.805302021377890788e-03+1.969852058965410047e-02j)  (2.520213714416272548e-03+8.778973876172197974e-03j)  (2.520203022866244428e-03+8.778955525862929335e-03j)  (2.261625870390018920e-03+2.275723549465544920e-02j)  (1.008863451666455226e-02+2.556168849315261071e-03j)  (-2.554511552611396508e-03+8.185036017549130252e-03j)  (-2.554487734871565760e-03+8.184959127434773135e-03j)  (-2.897138995668748569e-04-1.842396929087787225e-02j)  (3.516578696362148305e-03-5.802704988711679911e-03j)  (1.162181154419701656e-02+0.000000000000000000e+00j)  (1.162178241581351794e-02+0.000000000000000000e+00j)  (-7.902777909097722818e-04+1.781140587964359341e-03j)  (3.516507791394782919e-03-5.802718033209018980e-03j)  (1.162159431794422548e-02+0.000000000000000000e+00j)  (1.162182878135396835e-02+0.000000000000000000e+00j)  (-7.903742156607049436e-04+1.781166906912620782e-03j)  (-3.272017661292357139e-03+5.213381417148756081e-03j)  (8.739176045692822114e-04+2.757045658416953406e-03j)  (8.739329441214342513e-04+2.757095165707964049e-03j)  (8.742151978377077359e-03+1.481191371022954652e-02j)
 (2.694526275039485150e-02-2.228133952981749613e-02j)  (-8.416638010897092848e-03+1.273507151875228434e-03j)  (-8.416636199061446055e-03+1.273478541259513751e-03j)  (9.719081554188756591e-03-9.870098412966580095e-03j)  (-1.201868621532078442e-02-8.848742618664928034e-03j)  (1.301214018291242842e-02+7.959236946671478796e-03j)  (1.301213284124856824e-02+7.959238897767060769e-03j)  (1.023929414916856066e-02-1.817711205038445924e-03j)  (-1.201861290097821881e-02-8.848665655956424944e-03j)  (1.301210471865450746e-02+7.959215861509452705e-03j)  (1.301206231565058165e-02+7.959208934953590844e-03j)  (1.023933186606080376e-02-1.817709336317408419e-03j)  (-4.805302021377890788e-03+1.969852058965410047e-02j)  (2.520203022866244428e-03+8.778955525862929335e-03j)  (2.520213714416272548e-03+8.778973876172197974e-03j)  (2.261625870390018920e-03+2.275723549465544920e-02j)  (1.008863451666455226e-02+2.556168849315261071e-03j)  (-2.554487734871565760e-03+8.184959127434773135e-03j)  (-2.554511552611396508e-03+8.185036017549130252e-03j)  (-2.897138995668748569e-04-1.842396929087787225e-02j)  (3.516578696362148305e-03-5.802704988711679911e-03j)  (1.162178241581351794e-02+0.000000000000000000e+00j)  (1.162181154419701656e-02+0.000000000000000000e+00j)  (-7.902777909097722818e-04+1.781140587964359341e-03j)  (3.516507791394782919e-03-5.802718033209018980e-03j)  (1.162182878135396835e-02+0.000000000000000000e+00j)  (1.162159431794422548e-02+0.000000000000000000e+00j)  (-7.903742156607049436e-04+1.781166906912620782e-03j)  (-3.272017661292357139e-03+5.213381417148756081e-03j)  (8.739329441214342513e-04+2.757095165707964049e-03j)  (8.739176045692822114e-04+2.757045658416953406e-03j)  (8.742151978377077359e-03+1.481191371022954652e-02j)
 (-3.329827546177705627e-02+9.363117104358272685e-03j)  (2.108607689845625605e-02-7.387933971804404483e-03j)  (2.108607689845625605e-02-7.387933971804404483e-03j)  (-1.005120586489562182e-03-1.098533969506090141e-02j)  (2.085110698565956558e-02+2.483699937096761276e-02j)  (8.258271910126494322e-03-2.831944547671055943e-03j)  (8.258271910126494322e-03-2.831944547671055943e-03j)  (2.220024349239808556e-02+1.132484476430181512e-02j)  (2.085106846086710874e-02+2.483693106936593273e-02j)  (8.258338381136161310e-03-2.831886552568366102e-03j)  (8.258338381136161310e-03-2.831886552568366102e-03j)  (2.220018376322384010e-02+1.132484667942269298e-02j)  (4.856586790682112208e-03+3.581224921302617785e-04j)  (-8.141556595014851072e-03+2.496888394235547565e-02j)  (-8.141556595014851072e-03+2.496888394235547565e-02j)  (2.843325793540978867e-03+3.272308222658669441e-02j)  (-7.208348156362049883e-03-1.112478425892584992e-02j)  (1.078348281815875824e-02-1.526535704065429093e-02j)  (1.078348281815875824e-02-1.526535704065429093e-02j)  (-2.754783491828848713e-03+9.144124321131541500e-03j)  (8.106887973466321345e-04+8.526833431970727573e-03j)  (-7.902777909097722818e-04-1.781140587964359341e-03j)  (-7.902777909097722818e-04-1.781140587964359341e-03j)  (2.292266242681022595e-02+0.000000000000000000e+00j)  (8.107316738502554077e-04+8.526853111349694259e-03j)  (-7.903742156607049436e-04-1.781166906912620782e-03j)  (-7.903742156607049436e-04-1.781166906912620782e-03j)  (2.292252455744843431e-02+0.000000000000000000e+00j)  (4.434022342849478111e-03+8.356249861886518374e-03j)  (1.178536885443037677e-03+1.742312421682791837e-02j)  (1.178536885443037677e-03+1.742312421682791837e-02j)  (3.795347430282893213e-03+1.250379701047505364e-02j)
 (-1.746726770905133314e-02+6.185746965026061445e-03j)  (2.888385667304995373e-03-5.262246402474967354e-03j)  (2.888385667304995373e-03-5.262246402474967354e-03j)  (-1.068144036959558715e-02-3.541658885391113336e-03j)  (1.078087900235371287e-02+3.493873754469621964e-03j)  (9.966597250601410499e-04-1.100281253632433634e-02j)  (9.966597250601410499e-04-1.100281253632433634e-02j)  (4.441952274160430349e-03-1.057373582216560894e-02j)  (1.078087900235371287e-02+3.493873754469621964e-03j)  (9.966597250601410499e-04-1.100281253632433634e-02j)  (9.966597250601410499e-04-1.100281253632433634e-02j)  (4.441952274160430349e-03-1.057373582216560894e-02j)  (1.076746934993410426e-02-3.794052470634412966e-03j)  (1.125183599392558242e-02+3.702019568243253636e-03j)  (1.125183599392558242e-02+3.702019568243253636e-03j)  (2.207636403421694288e-02-2.014793145382277797e-03j)  (-6.155359482513125813e-03-4.154211977460425635e-03j)  (3.173286402117141223e-04-6.838561499570697255e-03j)  (3.173286402117141223e-04-6.838561499570697255e-03j)  (-5.327284010921772874e-03+6.483727521667122587e-03j)  (-1.499147449196798292e-04+6.610562210887402325e-04j)  (-3.272017661292357139e-03-5.213381417148756081e-03j)  (-3.272017661292357139e-03-5.213381417148756081e-03j)  (4.434022342849478111e-03-8.356249861886518374e-03j)  (-1.499147449196798292e-04+6.610562210887402325e-04j)  (-3.272017661292357139e-03-5.213381417148756081e-03j)  (-3.272017661292357139e-03-5.213381417148756081e-03j)  (4.434022342849478111e-03-8.356249861886518374e-03j)  (6.758484592168461334e-03+0.000000000000000000e+00j)  (7.561249779251283214e-03+1.215701860614936325e-03j)  (7.561249779251283214e-03+1.215701860614936325e-03j)  (9.901017141376353137e-03-6.619963852453851841e-03j)
 (5.134276734280161097e-03+1.439498461333178769e-02j)  (-6.344350681807176158e-03-1.417453114995513921e-02j)  (-6.344357841252241600e-03-1.417453368804335451e-02j)  (-9.553183916986958402e-03-4.333198787044642043e-03j)  (1.535701696475608863e-02-1.380538431035264503e-02j)  (2.920325361933740448e-03-8.722735813256728143e-03j)  (2.920323853466489598e-03-8.722714663252981518e-03j)  (1.120526797922778012e-02-2.030790213785500092e-02j)  (1.535701696475608863e-02-1.380538431035264503e-02j)  (2.920325361933740448e-03-8.722735813256728143e-03j)  (2.920323853466489598e-03-8.722714663252981518e-03j)  (1.120526797922778012e-02-2.030790213785500092e-02j)  (5.122332777724828388e-03+1.470019109959248014e-03j)  (2.231818784826266472e-02+8.315038112737226095e-03j)  (2.231820997603039050e-02+8.315049837853394007e-03j)  (3.274083518555090389e-02+2.810073199885911813e-03j)  (-6.271167825806420008e-03+2.889505649033073924e-03j)  (-9.773497479303209015e-03-6.671911614686600218e-03j)  (-9.773473446996026534e-03-6.671895155085903924e-03j)  (1.768993905055602682e-03-1.073413687369196992e-03j)  (5.767917656880859612e-03-2.480270289623058740e-03j)  (8.739176045692822114e-04-2.757045658416953406e-03j)  (8.739329441214342513e-04-2.757095165707964049e-03j)  (1.178536885443037677e-03-1.742312421682791837e-02j)  (5.767917656880859612e-03-2.480270289623058740e-03j)  (8.739176045692822114e-04-2.757045658416953406e-03j)  (8.739329441214342513e-04-2.757095165707964049e-03j)  (1.178536885443037677e-03-1.742312421682791837e-02j)  (7.561249779251283214e-03-1.215701860614936325e-03j)  (1.468681689612679440e-02+0.000000000000000000e+00j)  (1.468710230747903925e-02+0.000000000000000000e+00j)  (1.591265774999043106e-02-2.089072661539943896e-03j)
 (5.134276734280161097e-03+1.439498461333178769e-02j)  (-6.344357841252241600e-03-1.417453368804335451e-02j)  (-6.344350681807176158e-03-1.417453114995513921e-02j)  (-9.553183916986958402e-03-4.333198787044642043e-03j)  (1.535701696475608863e-02-1.380538431035264503e-02j)  (2.920323853466489598e-03-8.722714663252981518e-03j)  (2.920325361933740448e-03-8.722735813256728143e-03j)  (1.120526797922778012e-02-2.030790213785500092e-02j)  (1.535701696475608863e-02-1.380538431035264503e-02j)  (2.920323853466489598e-03-8.722714663252981518e-03j)  (2.920325361933740448e-03-8.722735813256728143e-03j)  (1.120526797922778012e-02-2.030790213785500092e-02j)  (5.122332777724828388e-03+1.470019109959248014e-03j)  (2.231820997603039050e-02+8.315049837853394007e-03j)  (2.231818784826266472e-02+8.315038112737226095e-03j)  (3.274083518555090389e-02+2.810073199885911813e-03j)  (-6.271167825806420008e-03+2.889505649033073924e-03j)  (-9.773473446996026534e-03-6.671895155085903924e-03j)  (-9.773497479303209015e-03-6.671911614686600218e-03j)  (1.768993905055602682e-03-1.073413687369196992e-03j)  (5.767917656880859612e-03-2.480270289623058740e-03j)  (8.739329441214342513e-04-2.757095165707964049e-03j)  (8.739176045692822114e-04-2.757045658416953406e-03j)  (1.178536885443037677e-03-1.742312421682791837e-02j)  (5.767917656880859612e-03-2.480270289623058740e-03j)  (8.739329441214342513e-04-2.757095165707964049e-03j)  (8.739176045692822114e-04-2.757045658416953406e-03j)  (1.178536885443037677e-03-1.742312421682791837e-02j)  (7.561249779251283214e-03-1.215701860614936325e-03j)  (1.468710230747903925e-02+0.000000000000000000e+00j)  (1.468681689612679440e-02+0.000000000000000000e+00j)  (1.591265774999043106e-02-2.089072661539943896e-03j)
 (-2.888998925112672925e-03-3.154303201936652090e-02j)  (-8.448716208060083263e-03-2.475267137416658526e-03j)  (-8.448716208060083263e-03-2.475267137416658526e-03j)  (-1.184119770096708768e-02-2.153501887382978930e-02j)  (-3.592992418124727697e-03-3.296762961460089885e-03j)  (2.048379120370248663e-02-1.583506666206965091e-02j)  (2.048379120370248663e-02-1.583506666206965091e-02j)  (1.595488573061712434e-02-2.845524936294830873e-02j)  (-3.592992418124727697e-03-3.296762961460089885e-03j)  (2.048379120370248663e-02-1.583506666206965091e-02j)  (2.048379120370248663e-02-1.583506666206965091e-02j)  (1.595488573061712434e-02-2.845524936294830873e-02j)  (2.226669791843221766e-02+2.004004038450654668e-02j)  (2.927136332837607449e-02+1.195118910564710660e-02j)  (2.927136332837607449e-02+1.195118910564710660e-02j)  (5.341693445633443477e-02+1.780804977518708060e-02j)  (4.015987583389199304e-03-7.274183175844212493e-03j)  (-5.386472915003001974e-04+1.845647247532513757e-03j)  (-5.386472915003001974e-04+1.845647247532513757e-03j)  (-1.854330849583799359e-02-1.278990161899932164e-02j)  (1.131498917691999527e-03-9.308501109545879587e-03j)  (8.742151978377077359e-03-1.481191371022954652e-02j)  (8.742151978377077359e-03-1.481191371022954652e-02j)  (3.795347430282893213e-03-1.250379701047505364e-02j)  (1.131498917691999527e-03-9.308501109545879587e-03j)  (8.742151978377077359e-03-1.481191371022954652e-02j)  (8.742151978377077359e-03-1.481191371022954652e-02j)  (3.795347430282893213e-03-1.250379701047505364e-02j)  (9.901017141376353137e-03+6.619963852453851841e-03j)  (1.591265774999043106e-02+2.089072661539943896e-03j)  (1.591265774999043106e-02+2.089072661539943896e-03j)  (3.542012834346194849e-02+0.000000000000000000e+00j)


==> symm-extensions.txt <==
Supplementary Material for "Generalizing optimal Bell inequalities" by F.Bernards and O. Gühne
**********************************************************************************************
Content:    All measurement settings for states with separable marginals and symmetric
            extension. The symmetric extension for the state that violates inequality F1
            is found in the file F1_H.txt.

############ Measurement settings for F1 ############################
A1 = 
 (-8.074236737125300989e-02-2.183064715708471493e-01j)  (-2.403408900751765054e-01-2.183064715708471493e-01j)
 (1.080742367371253065e+00+2.183064715708471493e-01j)  (-7.596591099248235501e-01+2.183064715708471493e-01j)

A2 = 
 (-7.780246302027120364e-02+1.963426751223402988e-01j)  (-7.984012841974263974e-01+1.963426751223402988e-01j)
 (1.077802463020271162e+00-1.963426751223402988e-01j)  (-2.015987158025735471e-01-1.963426751223402988e-01j)

A3 =
 (-2.064581871828530257e-01-1.339311264480869124e-02j)  (-5.236241988153027549e-01-1.339311264480869124e-02j)
 (1.206458187182853026e+00+1.339311264480869124e-02j)  (-4.763758011846971896e-01+1.339311264480869124e-02j)

B1 = 
 (6.229526418280040279e-01+1.296391070248681665e-01j)  (-1.171766366922534663e+00+1.296391070248681665e-01j)
 (3.770473581719959721e-01-1.296391070248681665e-01j)  (1.717663669225346634e-01-1.296391070248681665e-01j)

B2 = 
 (7.853333317164316041e-01+3.289563981482212518e-01j)  (-5.037764060297957036e-02+3.289563981482212518e-01j)
 (2.146666682835683959e-01-3.289563981482212518e-01j)  (-9.496223593970204435e-01-3.289563981482212518e-01j)

B3 = 
 (8.618340777487139004e-01+4.064210947215316505e-01j)  (-6.967736966775902596e-01+4.064210947215316505e-01j)
 (1.381659222512861551e-01-4.064210947215316505e-01j)  (-3.032263033224096849e-01-4.064210947215316505e-01j)

C1 = 
 (-1.190235771409543092e-01+6.291761261727873977e-02j)  (-8.299887255589863955e-01+6.291761261727873977e-02j)
 (1.119023577140954240e+00-6.291761261727873977e-02j)  (-1.700112744410136323e-01-6.291761261727873977e-02j)

C2 =
 (4.589017321715575526e-01-3.581743062477069639e-01j)  (-8.336227596564160791e-03-3.581743062477069639e-01j)
 (5.410982678284423919e-01+3.581743062477069639e-01j)  (-9.916637724034358392e-01+3.581743062477069639e-01j)

C3 =
 (-8.521077369569807214e-02-2.617222022128032899e-01j)  (-3.567124286887329854e-01-2.617222022128032899e-01j)
 (1.085210773695698183e+00+2.617222022128032899e-01j)  (-6.432875713112670146e-01+2.617222022128032899e-01j)

############ Measurement settings for F2 ############################

A1 =
 (7.719723962271357598e-01-1.712847417472644351e-01j)  (1.060973960658805892e-01-1.712847417472644351e-01j)
 (2.280276037728642402e-01+1.712847417472644351e-01j)  (-1.106097396065880645e+00+1.712847417472644351e-01j)

A2 = 
 (4.533500703396848852e-01-4.733043471463646568e-01j)  (-2.768638216820720199e-01-4.733043471463646568e-01j)
 (5.466499296603151148e-01+4.733043471463646568e-01j)  (-7.231361783179280911e-01+4.733043471463646568e-01j)

A3 = 
 (8.681294209472421031e-01+2.678154080102493340e-01j)  (-2.986129544833964616e-02+2.678154080102493340e-01j)
 (1.318705790527578969e-01-2.678154080102493340e-01j)  (-9.701387045516602914e-01-2.678154080102493340e-01j)

B1 = 
 (9.584470384367166362e-02-3.825365759600085069e-01j)  (-7.097380017961218979e-01-3.825365759600085069e-01j)
 (9.041552961563283919e-01+3.825365759600085069e-01j)  (-2.902619982038781021e-01+3.825365759600085069e-01j)

B2 =
 (1.078130753194034286e-01-4.121719586168333116e-01j)  (-4.198877667800481328e-01-4.121719586168333116e-01j)
 (8.921869246805965714e-01+4.121719586168333116e-01j)  (-5.801122332199518672e-01+4.121719586168333116e-01j)

B3 =
 (3.847197160438793340e-01-3.098351712174153214e-02j)  (-1.196268978300837560e+00-3.098351712174153214e-02j)
 (6.152802839561206660e-01+3.098351712174153214e-02j)  (1.962689783008375044e-01+3.098351712174153214e-02j)

C1 = 
 (3.140087616058461206e-01+4.707713036232512027e-01j)  (-6.488489695404918711e-01+4.707713036232512027e-01j)
 (6.859912383941539904e-01-4.707713036232512027e-01j)  (-3.511510304595080734e-01-4.707713036232512027e-01j)

C2 =
 (3.140017092599113324e-01+4.707688984537050647e-01j)  (-6.488553844658460079e-01+4.707688984537050647e-01j)
 (6.859982907400886676e-01-4.707688984537050647e-01j)  (-3.511446155341539366e-01-4.707688984537050647e-01j)

C3 =
 (9.999999824909132640e-01+5.353290732396215235e-09j)  (-9.999999862977492215e-01+5.353290732396215235e-09j)
 (1.750908671882715120e-08-5.353290732396215235e-09j)  (-1.370225076125112597e-08-5.353290732396215235e-09j)

############ Measurement settings for F3 ############################

A1 = 
 (1.053904265989664135e-01-2.228034982329639146e-01j)  (-9.949752385658753306e-01-2.228034982329639146e-01j)
 (8.946095734010335310e-01+2.228034982329639146e-01j)  (-5.024761434124676296e-03+2.228034982329639146e-01j)

A2 = 
 (3.410282070293760293e-01-1.268793962134331377e-01j)  (1.652301906997327985e-01-1.268793962134331377e-01j)
 (6.589717929706240263e-01+1.268793962134331377e-01j)  (-1.165230190699732882e+00+1.268793962134331377e-01j)

A3 =
 (1.022876101656290393e+00+3.302533017899714762e-01j)  (-5.920113874315171554e-01+3.302533017899714762e-01j)
 (-2.287610165629033743e-02-3.302533017899714762e-01j)  (-4.079886125684829001e-01-3.302533017899714762e-01j)

B1 =
 (1.461445393773324053e-01+4.283345983390177691e-01j)  (-5.885734464384209108e-01+4.283345983390177691e-01j)
 (8.538554606226675947e-01-4.283345983390177691e-01j)  (-4.114265535615790892e-01-4.283345983390177691e-01j)

B2 =
 (8.538499702351579623e-01-4.283375884400527078e-01j)  (-4.114335317064836683e-01-4.283375884400527078e-01j)
 (1.461500297648420654e-01+4.283375884400527078e-01j)  (-5.885664682935163317e-01+4.283375884400527078e-01j)

B3 =
 (9.999999957020350161e-01+1.453309609133100179e-09j)  (-9.999999972030526596e-01+1.453309609133100179e-09j)
 (4.297964980673794619e-09-1.453309609133100179e-09j)  (-2.796947337161169577e-09-1.453309609133100179e-09j)

C1 =
 (1.188025649063961797e+00-2.156971685552534074e-02j)  (-3.397183709952534825e-01-2.156971685552534074e-02j)
 (-1.880256490639617972e-01+2.156971685552534074e-02j)  (-6.602816290047465175e-01+2.156971685552534074e-02j)

C2 =
 (-1.650479390123609225e-01-7.561567570044559761e-02j)  (-2.848819439808376042e-01-7.561567570044559761e-02j)
 (1.165047939012360922e+00+7.561567570044559761e-02j)  (-7.151180560191623403e-01+7.561567570044559761e-02j)

C3 =
 (5.605188153973607035e-01+1.757870573104813872e-01j)  (-1.159192910800658671e+00+1.757870573104813872e-01j)
 (4.394811846026392410e-01-1.757870573104813872e-01j)  (1.591929108006586158e-01-1.757870573104813872e-01j)

